Forward-Mode Automatic Differentiation of Compiled Programs

Algorithmic differentiation (AD) is a set of techniques that provide partial derivatives of computer-implemented functions. Such a function can be supplied to state-of-the-art AD tools via its source code, or via an intermediate representation produced while compiling its source code. We present the novel AD tool Derivgrind, which augments the machine code of compiled programs with forward-mode AD logic. Derivgrind leverages the Valgrind instrumentation framework for a structured access to the machine code, and a shadow memory tool to store dot values. Access to the source code is required at most for the files in which input and output variables are defined. Derivgrind's versatility comes at the price of scaling the run-time by a factor between 30 and 75, measured on a benchmark based on a numerical solver for a partial differential equation. Results of our extensive regression test suite indicate that Derivgrind produces correct results on GCC- and Clang-compiled programs, including a Python interpreter, with a small number of exceptions. While we provide a list of scenarios that Derivgrind does not handle correctly, nearly all of them are academic counterexamples or originate from highly optimized math libraries. As long as differentiating those is avoided, Derivgrind can be applied to an unprecedentedly wide range of cross-language or partially closed-source software with little integration efforts.

==> images/log-without-vgpreload.dat <==
0.700000 -0.356675 0.000000 1.428571
0.701000 -0.355247 0.000000 1.426534
0.702000 -0.353822 0.000000 1.424501
0.703000 -0.352398 0.000000 1.422475
0.704000 -0.350977 0.000000 1.420455
0.705000 -0.349557 0.000000 1.418440
0.706000 -0.348140 0.000000 1.416431
0.707000 -0.346725 0.000000 1.414427
0.708000 -0.345311 0.000000 1.412429
0.709000 -0.343900 0.000000 1.410437
0.710000 -0.342490 0.000000 1.408451
0.711000 -0.341083 0.000000 1.406470
0.712000 -0.339677 0.000000 1.404494
0.713000 -0.338274 0.000000 1.402525
0.714000 -0.336872 0.000000 1.400560
0.715000 -0.335473 0.000000 1.398601
0.716000 -0.334075 0.000000 1.396648
0.717000 -0.332679 0.000000 1.394700
0.718000 -0.331286 0.000000 1.392758
0.719000 -0.329894 0.000000 1.390821
0.720000 -0.328504 0.000000 1.388889
0.721000 -0.327116 0.000000 1.386963
0.722000 -0.325730 0.000000 1.385042
0.723000 -0.324346 0.000000 1.383126
0.724000 -0.322964 0.000000 1.381215
0.725000 -0.321584 0.000000 1.379310
0.726000 -0.320205 0.000000 1.377410
0.727000 -0.318829 0.000000 1.375516
0.728000 -0.317454 0.000000 1.373626
0.729000 -0.316082 0.000000 1.371742
0.730000 -0.314711 0.000000 1.369863
0.731000 -0.313342 0.000000 1.367989
0.732000 -0.311975 0.000000 1.366120
0.733000 -0.310610 0.000000 1.364256
0.734000 -0.309246 0.000000 1.362398
0.735000 -0.307885 0.000000 1.360544
0.736000 -0.306525 0.000000 1.358696
0.737000 -0.305167 0.000000 1.356852
0.738000 -0.303811 0.000000 1.355014
0.739000 -0.302457 0.000000 1.353180
0.740000 -0.301105 0.000000 1.351351
0.741000 -0.299755 0.000000 1.349528
0.742000 -0.298406 0.000000 1.347709
0.743000 -0.297059 0.000000 1.345895
0.744000 -0.295714 0.000000 1.344086
0.745000 -0.294371 0.000000 1.342282
0.746000 -0.293030 0.000000 1.340483
0.747000 -0.291690 0.000000 1.338688
0.748000 -0.290352 0.000000 1.336898
0.749000 -0.289016 0.000000 1.335113
0.750000 -0.287682 0.000000 1.333333
0.751000 -0.286350 0.000000 1.331558
0.752000 -0.285019 0.000000 1.329787
0.753000 -0.283690 0.000000 1.328021
0.754000 -0.282363 0.000000 1.326260
0.755000 -0.281038 0.000000 1.324503
0.756000 -0.279714 0.000000 1.322751
0.757000 -0.278392 0.000000 1.321004
0.758000 -0.277072 0.000000 1.319261
0.759000 -0.275754 0.000000 1.317523
0.760000 -0.274437 0.000000 1.315789
0.761000 -0.273122 0.000000 1.314060
0.762000 -0.271809 0.000000 1.312336
0.763000 -0.270497 0.000000 1.310616
0.764000 -0.269187 0.000000 1.308901
0.765000 -0.267879 0.000000 1.307190
0.766000 -0.266573 0.000000 1.305483
0.767000 -0.265268 0.000000 1.303781
0.768000 -0.263966 0.000000 1.302083
0.769000 -0.262664 0.000000 1.300390
0.770000 -0.261365 0.000000 1.298701
0.771000 -0.260067 0.000000 1.297017
0.772000 -0.258771 0.000000 1.295337
0.773000 -0.257476 0.000000 1.293661
0.774000 -0.256183 0.000000 1.291990
0.775000 -0.254892 0.000000 1.290323
0.776000 -0.253603 0.000000 1.288660
0.777000 -0.252315 0.000000 1.287001
0.778000 -0.251029 0.000000 1.285347
0.779000 -0.249744 0.000000 1.283697
0.780000 -0.248461 0.000000 1.282051
0.781000 -0.247180 0.000000 1.280410
0.782000 -0.245901 0.000000 1.278772
0.783000 -0.244623 0.000000 1.277139
0.784000 -0.243346 0.000000 1.275510
0.785000 -0.242072 0.000000 1.273885
0.786000 -0.240798 0.000000 1.272265
0.787000 -0.239527 0.000000 1.270648
0.788000 -0.238257 0.000000 1.269036
0.789000 -0.236989 0.000000 1.267427
0.790000 -0.235722 0.000000 1.265823
0.791000 -0.234457 0.000000 1.264223
0.792000 -0.233194 0.000000 1.262626
0.793000 -0.231932 0.000000 1.261034
0.794000 -0.230672 0.000000 1.259446
0.795000 -0.229413 0.000000 1.257862
0.796000 -0.228156 0.000000 1.256281
0.797000 -0.226901 0.000000 1.254705
0.798000 -0.225647 0.000000 1.253133
0.799000 -0.224394 0.000000 1.251564
0.800000 -0.223144 0.000000 1.250000
0.801000 -0.221894 0.000000 1.248439
0.802000 -0.220647 0.000000 1.246883
0.803000 -0.219401 0.000000 1.245330
0.804000 -0.218156 0.000000 1.243781
0.805000 -0.216913 0.000000 1.242236
0.806000 -0.215672 0.000000 1.240695
0.807000 -0.214432 0.000000 1.239157
0.808000 -0.213193 0.000000 1.237624
0.809000 -0.211956 0.000000 1.236094
0.810000 -0.210721 0.000000 1.234568
0.811000 -0.209487 0.000000 1.233046
0.812000 -0.208255 0.000000 1.231527
0.813000 -0.207024 0.000000 1.230012
0.814000 -0.205795 0.000000 1.228501
0.815000 -0.204567 0.000000 1.226994
0.816000 -0.203341 0.000000 1.225490
0.817000 -0.202116 0.000000 1.223990
0.818000 -0.200893 0.000000 1.222494
0.819000 -0.199671 0.000000 1.221001
0.820000 -0.198451 0.000000 1.219512
0.821000 -0.197232 0.000000 1.218027
0.822000 -0.196015 0.000000 1.216545
0.823000 -0.194799 0.000000 1.215067
0.824000 -0.193585 0.000000 1.213592
0.825000 -0.192372 0.000000 1.212121
0.826000 -0.191161 0.000000 1.210654
0.827000 -0.189951 0.000000 1.209190
0.828000 -0.188742 0.000000 1.207729
0.829000 -0.187535 0.000000 1.206273
0.830000 -0.186330 0.000000 1.204819
0.831000 -0.185125 0.000000 1.203369
0.832000 -0.183923 0.000000 1.201923
0.833000 -0.182722 0.000000 1.200480
0.834000 -0.181522 0.000000 1.199041
0.835000 -0.180324 0.000000 1.197605
0.836000 -0.179127 0.000000 1.196172
0.837000 -0.177931 0.000000 1.194743
0.838000 -0.176737 0.000000 1.193317
0.839000 -0.175545 0.000000 1.191895
0.840000 -0.174353 0.000000 1.190476
0.841000 -0.173164 0.000000 1.189061
0.842000 -0.171975 0.000000 1.187648
0.843000 -0.170788 0.000000 1.186240
0.844000 -0.169603 0.000000 1.184834
0.845000 -0.168419 0.000000 1.183432
0.846000 -0.167236 0.000000 1.182033
0.847000 -0.166055 0.000000 1.180638
0.848000 -0.164875 0.000000 1.179245
0.849000 -0.163696 0.000000 1.177856
0.850000 -0.162519 0.000000 1.176471
0.851000 -0.161343 0.000000 1.175088
0.852000 -0.160169 0.000000 1.173709
0.853000 -0.158996 0.000000 1.172333
0.854000 -0.157824 0.000000 1.170960
0.855000 -0.156654 0.000000 1.169591
0.856000 -0.155485 0.000000 1.168224
0.857000 -0.154317 0.000000 1.166861
0.858000 -0.153151 0.000000 1.165501
0.859000 -0.151986 0.000000 1.164144
0.860000 -0.150823 0.000000 1.162791
0.861000 -0.149661 0.000000 1.161440
0.862000 -0.148500 0.000000 1.160093
0.863000 -0.147341 0.000000 1.158749
0.864000 -0.146183 0.000000 1.157407
0.865000 -0.145026 0.000000 1.156069
0.866000 -0.143870 0.000000 1.154734
0.867000 -0.142716 0.000000 1.153403
0.868000 -0.141564 0.000000 1.152074
0.869000 -0.140412 0.000000 1.150748
0.870000 -0.139262 0.000000 1.149425
0.871000 -0.138113 0.000000 1.148106
0.872000 -0.136966 0.000000 1.146789
0.873000 -0.135820 0.000000 1.145475
0.874000 -0.134675 0.000000 1.144165
0.875000 -0.133531 0.000000 1.142857
0.876000 -0.132389 0.000000 1.141553
0.877000 -0.131248 0.000000 1.140251
0.878000 -0.130109 0.000000 1.138952
0.879000 -0.128970 0.000000 1.137656
0.880000 -0.127833 0.000000 1.136364
0.881000 -0.126698 0.000000 1.135074
0.882000 -0.125563 0.000000 1.133787
0.883000 -0.124430 0.000000 1.132503
0.884000 -0.123298 0.000000 1.131222
0.885000 -0.122168 0.000000 1.129944
0.886000 -0.121038 0.000000 1.128668
0.887000 -0.119910 0.000000 1.127396
0.888000 -0.118784 0.000000 1.126126
0.889000 -0.117658 0.000000 1.124859
0.890000 -0.116534 0.000000 1.123596
0.891000 -0.115411 0.000000 1.122334
0.892000 -0.114289 0.000000 1.121076
0.893000 -0.113169 0.000000 1.119821
0.894000 -0.112050 0.000000 1.118568
0.895000 -0.110932 0.000000 1.117318
0.896000 -0.109815 0.000000 1.116071
0.897000 -0.108699 0.000000 1.114827
0.898000 -0.107585 0.000000 1.113586
0.899000 -0.106472 0.000000 1.112347
0.900000 -0.105361 0.000000 1.111111
0.901000 -0.104250 0.000000 1.109878
0.902000 -0.103141 0.000000 1.108647
0.903000 -0.102033 0.000000 1.107420
0.904000 -0.100926 0.000000 1.106195
0.905000 -0.099820 0.000000 1.104972
0.906000 -0.098716 0.000000 1.103753
0.907000 -0.097613 0.000000 1.102536
0.908000 -0.096511 0.000000 1.101322
0.909000 -0.095410 0.000000 1.100110
0.910000 -0.094311 0.000000 1.098901
0.911000 -0.093212 0.000000 1.097695
0.912000 -0.092115 0.000000 1.096491
0.913000 -0.091019 0.000000 1.095290
0.914000 -0.089925 0.000000 1.094092
0.915000 -0.088831 0.000000 1.092896
0.916000 -0.087739 0.000000 1.091703
0.917000 -0.086648 0.000000 1.090513
0.918000 -0.085558 0.000000 1.089325
0.919000 -0.084469 0.000000 1.088139
0.920000 -0.083382 0.000000 1.086957
0.921000 -0.082295 0.000000 1.085776
0.922000 -0.081210 0.000000 1.084599
0.923000 -0.080126 0.000000 1.083424
0.924000 -0.079043 0.000000 1.082251
0.925000 -0.077962 0.000000 1.081081
0.926000 -0.076881 0.000000 1.079914
0.927000 -0.075802 0.000000 1.078749
0.928000 -0.074724 0.000000 1.077586
0.929000 -0.073647 0.000000 1.076426
0.930000 -0.072571 0.000000 1.075269
0.931000 -0.071496 0.000000 1.074114
0.932000 -0.070422 0.000000 1.072961
0.933000 -0.069350 0.000000 1.071811
0.934000 -0.068279 0.000000 1.070664
0.935000 -0.067209 0.000000 1.069519
0.936000 -0.066140 0.000000 1.068376
0.937000 -0.065072 0.000000 1.067236
0.938000 -0.064005 1.066098 1.066098
0.939000 -0.062940 1.064963 1.064963
0.940000 -0.061875 1.063830 1.063830
0.941000 -0.060812 1.062699 1.062699
0.942000 -0.059750 1.061571 1.061571
0.943000 -0.058689 1.060445 1.060445
0.944000 -0.057629 1.059322 1.059322
0.945000 -0.056570 1.058201 1.058201
0.946000 -0.055513 1.057082 1.057082
0.947000 -0.054456 1.055966 1.055966
0.948000 -0.053401 1.054852 1.054852
0.949000 -0.052346 1.053741 1.053741
0.950000 -0.051293 1.052632 1.052632
0.951000 -0.050241 1.051525 1.051525
0.952000 -0.049190 1.050420 1.050420
0.953000 -0.048140 1.049318 1.049318
0.954000 -0.047092 1.048218 1.048218
0.955000 -0.046044 1.047120 1.047120
0.956000 -0.044997 1.046025 1.046025
0.957000 -0.043952 1.044932 1.044932
0.958000 -0.042908 1.043841 1.043841
0.959000 -0.041864 1.042753 1.042753
0.960000 -0.040822 1.041667 1.041667
0.961000 -0.039781 1.040583 1.040583
0.962000 -0.038741 1.039501 1.039501
0.963000 -0.037702 1.038422 1.038422
0.964000 -0.036664 1.037344 1.037344
0.965000 -0.035627 1.036269 1.036269
0.966000 -0.034591 1.035197 1.035197
0.967000 -0.033557 1.034126 1.034126
0.968000 -0.032523 1.033058 1.033058
0.969000 -0.031491 1.031992 1.031992
0.970000 -0.030459 1.030928 1.030928
0.971000 -0.029429 1.029866 1.029866
0.972000 -0.028399 1.028807 1.028807
0.973000 -0.027371 1.027749 1.027749
0.974000 -0.026344 1.026694 1.026694
0.975000 -0.025318 1.025641 1.025641
0.976000 -0.024293 1.024590 1.024590
0.977000 -0.023269 1.023541 1.023541
0.978000 -0.022246 1.022495 1.022495
0.979000 -0.021224 1.021450 1.021450
0.980000 -0.020203 1.020408 1.020408
0.981000 -0.019183 1.019368 1.019368
0.982000 -0.018164 1.018330 1.018330
0.983000 -0.017146 1.017294 1.017294
0.984000 -0.016129 1.016260 1.016260
0.985000 -0.015114 1.015228 1.015228
0.986000 -0.014099 1.014199 1.014199
0.987000 -0.013085 1.013171 1.013171
0.988000 -0.012073 1.012146 1.012146
0.989000 -0.011061 1.011122 1.011122
0.990000 -0.010050 1.010101 1.010101
0.991000 -0.009041 1.009082 1.009082
0.992000 -0.008032 1.008065 1.008065
0.993000 -0.007025 1.007049 1.007049
0.994000 -0.006018 1.006036 1.006036
0.995000 -0.005013 1.005025 1.005025
0.996000 -0.004008 1.004016 1.004016
0.997000 -0.003005 1.003009 1.003009
0.998000 -0.002002 1.002004 1.002004
0.999000 -0.001001 1.001001 1.001001
1.000000 0.000000 1.000000 1.000000
1.001000 0.001000 0.999001 0.999001
1.002000 0.001998 0.998004 0.998004
1.003000 0.002996 0.997009 0.997009
1.004000 0.003992 0.996016 0.996016
1.005000 0.004988 0.995025 0.995025
1.006000 0.005982 0.994036 0.994036
1.007000 0.006976 0.993049 0.993049
1.008000 0.007968 0.992063 0.992063
1.009000 0.008960 0.991080 0.991080
1.010000 0.009950 0.990099 0.990099
1.011000 0.010940 0.989120 0.989120
1.012000 0.011929 0.988142 0.988142
1.013000 0.012916 0.987167 0.987167
1.014000 0.013903 0.986193 0.986193
1.015000 0.014889 0.985222 0.985222
1.016000 0.015873 0.984252 0.984252
1.017000 0.016857 0.983284 0.983284
1.018000 0.017840 0.982318 0.982318
1.019000 0.018822 0.981354 0.981354
1.020000 0.019803 0.980392 0.980392
1.021000 0.020783 0.979432 0.979432
1.022000 0.021761 0.978474 0.978474
1.023000 0.022739 0.977517 0.977517
1.024000 0.023717 0.976563 0.976563
1.025000 0.024693 0.975610 0.975610
1.026000 0.025668 0.974659 0.974659
1.027000 0.026642 0.973710 0.973710
1.028000 0.027615 0.972763 0.972763
1.029000 0.028587 0.971817 0.971817
1.030000 0.029559 0.970874 0.970874
1.031000 0.030529 0.969932 0.969932
1.032000 0.031499 0.968992 0.968992
1.033000 0.032467 0.968054 0.968054
1.034000 0.033435 0.967118 0.967118
1.035000 0.034401 0.966184 0.966184
1.036000 0.035367 0.965251 0.965251
1.037000 0.036332 0.964320 0.964320
1.038000 0.037296 0.963391 0.963391
1.039000 0.038259 0.962464 0.962464
1.040000 0.039221 0.961538 0.961538
1.041000 0.040182 0.960615 0.960615
1.042000 0.041142 0.959693 0.959693
1.043000 0.042101 0.958773 0.958773
1.044000 0.043059 0.957854 0.957854
1.045000 0.044017 0.956938 0.956938
1.046000 0.044973 0.956023 0.956023
1.047000 0.045929 0.955110 0.955110
1.048000 0.046884 0.954198 0.954198
1.049000 0.047837 0.953289 0.953289
1.050000 0.048790 0.952381 0.952381
1.051000 0.049742 0.951475 0.951475
1.052000 0.050693 0.950570 0.950570
1.053000 0.051643 0.949668 0.949668
1.054000 0.052592 0.948767 0.948767
1.055000 0.053541 0.947867 0.947867
1.056000 0.054488 0.946970 0.946970
1.057000 0.055435 0.946074 0.946074
1.058000 0.056380 0.945180 0.945180
1.059000 0.057325 0.944287 0.944287
1.060000 0.058269 0.943396 0.943396
1.061000 0.059212 0.942507 0.942507
1.062000 0.060154 0.941620 0.941620
1.063000 0.061095 0.940734 0.940734
1.064000 0.062035 0.939850 0.939850
1.065000 0.062975 0.000000 0.938967
1.066000 0.063913 0.000000 0.938086
1.067000 0.064851 0.000000 0.937207
1.068000 0.065788 0.000000 0.936330
1.069000 0.066724 0.000000 0.935454
1.070000 0.067659 0.000000 0.934579
1.071000 0.068593 0.000000 0.933707
1.072000 0.069526 0.000000 0.932836
1.073000 0.070458 0.000000 0.931966
1.074000 0.071390 0.000000 0.931099
1.075000 0.072321 0.000000 0.930233
1.076000 0.073250 0.000000 0.929368
1.077000 0.074179 0.000000 0.928505
1.078000 0.075107 0.000000 0.927644
1.079000 0.076035 0.000000 0.926784
1.080000 0.076961 0.000000 0.925926
1.081000 0.077887 0.000000 0.925069
1.082000 0.078811 0.000000 0.924214
1.083000 0.079735 0.000000 0.923361
1.084000 0.080658 0.000000 0.922509
1.085000 0.081580 0.000000 0.921659
1.086000 0.082501 0.000000 0.920810
1.087000 0.083422 0.000000 0.919963
1.088000 0.084341 0.000000 0.919118
1.089000 0.085260 0.000000 0.918274
1.090000 0.086178 0.000000 0.917431
1.091000 0.087095 0.000000 0.916590
1.092000 0.088011 0.000000 0.915751
1.093000 0.088926 0.000000 0.914913
1.094000 0.089841 0.000000 0.914077
1.095000 0.090754 0.000000 0.913242
1.096000 0.091667 0.000000 0.912409
1.097000 0.092579 0.000000 0.911577
1.098000 0.093490 0.000000 0.910747
1.099000 0.094401 0.000000 0.909918
1.100000 0.095310 0.000000 0.909091
1.101000 0.096219 0.000000 0.908265
1.102000 0.097127 0.000000 0.907441
1.103000 0.098034 0.000000 0.906618
1.104000 0.098940 0.000000 0.905797
1.105000 0.099845 0.000000 0.904977
1.106000 0.100750 0.000000 0.904159
1.107000 0.101654 0.000000 0.903342
1.108000 0.102557 0.000000 0.902527
1.109000 0.103459 0.000000 0.901713
1.110000 0.104360 0.000000 0.900901
1.111000 0.105261 0.000000 0.900090
1.112000 0.106160 0.000000 0.899281
1.113000 0.107059 0.000000 0.898473
1.114000 0.107957 0.000000 0.897666
1.115000 0.108854 0.000000 0.896861
1.116000 0.109751 0.000000 0.896057
1.117000 0.110647 0.000000 0.895255
1.118000 0.111541 0.000000 0.894454
1.119000 0.112435 0.000000 0.893655
1.120000 0.113329 0.000000 0.892857
1.121000 0.114221 0.000000 0.892061
1.122000 0.115113 0.000000 0.891266
1.123000 0.116004 0.000000 0.890472
1.124000 0.116894 0.000000 0.889680
1.125000 0.117783 0.000000 0.888889
1.126000 0.118672 0.000000 0.888099
1.127000 0.119559 0.000000 0.887311
1.128000 0.120446 0.000000 0.886525
1.129000 0.121332 0.000000 0.885740
1.130000 0.122218 0.000000 0.884956
1.131000 0.123102 0.000000 0.884173
1.132000 0.123986 0.000000 0.883392
1.133000 0.124869 0.000000 0.882613
1.134000 0.125751 0.000000 0.881834
1.135000 0.126633 0.000000 0.881057
1.136000 0.127513 0.000000 0.880282
1.137000 0.128393 0.000000 0.879507
1.138000 0.129272 0.000000 0.878735
1.139000 0.130151 0.000000 0.877963
1.140000 0.131028 0.000000 0.877193
1.141000 0.131905 0.000000 0.876424
1.142000 0.132781 0.000000 0.875657
1.143000 0.133656 0.000000 0.874891
1.144000 0.134531 0.000000 0.874126
1.145000 0.135405 0.000000 0.873362
1.146000 0.136278 0.000000 0.872600
1.147000 0.137150 0.000000 0.871840
1.148000 0.138021 0.000000 0.871080
1.149000 0.138892 0.000000 0.870322
1.150000 0.139762 0.000000 0.869565
1.151000 0.140631 0.000000 0.868810
1.152000 0.141500 0.000000 0.868056
1.153000 0.142367 0.000000 0.867303
1.154000 0.143234 0.000000 0.866551
1.155000 0.144100 0.000000 0.865801
1.156000 0.144966 0.000000 0.865052
1.157000 0.145830 0.000000 0.864304
1.158000 0.146694 0.000000 0.863558
1.159000 0.147558 0.000000 0.862813
1.160000 0.148420 0.000000 0.862069
1.161000 0.149282 0.000000 0.861326
1.162000 0.150143 0.000000 0.860585
1.163000 0.151003 0.000000 0.859845
1.164000 0.151862 0.000000 0.859107
1.165000 0.152721 0.000000 0.858369
1.166000 0.153579 0.000000 0.857633
1.167000 0.154436 0.000000 0.856898
1.168000 0.155293 0.000000 0.856164
1.169000 0.156149 0.000000 0.855432
1.170000 0.157004 0.000000 0.854701
1.171000 0.157858 0.000000 0.853971
1.172000 0.158712 0.000000 0.853242
1.173000 0.159565 0.000000 0.852515
1.174000 0.160417 0.000000 0.851789
1.175000 0.161268 0.000000 0.851064
1.176000 0.162119 0.000000 0.850340
1.177000 0.162969 0.000000 0.849618
1.178000 0.163818 0.000000 0.848896
1.179000 0.164667 0.000000 0.848176
1.180000 0.165514 0.000000 0.847458
1.181000 0.166362 0.000000 0.846740
1.182000 0.167208 0.000000 0.846024
1.183000 0.168054 0.000000 0.845309
1.184000 0.168899 0.000000 0.844595
1.185000 0.169743 0.000000 0.843882
1.186000 0.170586 0.000000 0.843170
1.187000 0.171429 0.000000 0.842460
1.188000 0.172271 0.000000 0.841751
1.189000 0.173113 0.000000 0.841043
1.190000 0.173953 0.000000 0.840336
1.191000 0.174793 0.000000 0.839631
1.192000 0.175633 0.000000 0.838926
1.193000 0.176471 0.000000 0.838223
1.194000 0.177309 0.000000 0.837521
1.195000 0.178146 0.000000 0.836820
1.196000 0.178983 0.000000 0.836120
1.197000 0.179818 0.000000 0.835422
1.198000 0.180653 0.000000 0.834725
1.199000 0.181488 0.000000 0.834028
1.200000 0.182322 0.000000 0.833333
1.201000 0.183155 0.000000 0.832639
1.202000 0.183987 0.000000 0.831947
1.203000 0.184818 0.000000 0.831255
1.204000 0.185649 0.000000 0.830565
1.205000 0.186480 0.000000 0.829876
1.206000 0.187309 0.000000 0.829187
1.207000 0.188138 0.000000 0.828500
1.208000 0.188966 0.000000 0.827815
1.209000 0.189794 0.000000 0.827130
1.210000 0.190620 0.000000 0.826446
1.211000 0.191446 0.000000 0.825764
1.212000 0.192272 0.000000 0.825083
1.213000 0.193097 0.000000 0.824402
1.214000 0.193921 0.000000 0.823723
1.215000 0.194744 0.000000 0.823045
1.216000 0.195567 0.000000 0.822368
1.217000 0.196389 0.000000 0.821693
1.218000 0.197210 0.000000 0.821018
1.219000 0.198031 0.000000 0.820345
1.220000 0.198851 0.000000 0.819672
1.221000 0.199670 0.000000 0.819001
1.222000 0.200489 0.000000 0.818331
1.223000 0.201307 0.000000 0.817661
1.224000 0.202124 0.000000 0.816993
1.225000 0.202941 0.000000 0.816327
1.226000 0.203757 0.000000 0.815661
1.227000 0.204572 0.000000 0.814996
1.228000 0.205387 0.000000 0.814332
1.229000 0.206201 0.000000 0.813670
1.230000 0.207014 0.000000 0.813008
1.231000 0.207827 0.000000 0.812348
1.232000 0.208639 0.000000 0.811688
1.233000 0.209450 0.000000 0.811030
1.234000 0.210261 0.000000 0.810373
1.235000 0.211071 0.000000 0.809717
1.236000 0.211880 0.000000 0.809061
1.237000 0.212689 0.000000 0.808407
1.238000 0.213497 0.000000 0.807754
1.239000 0.214305 0.000000 0.807103
1.240000 0.215111 0.000000 0.806452
1.241000 0.215918 0.000000 0.805802
1.242000 0.216723 0.000000 0.805153
1.243000 0.217528 0.000000 0.804505
1.244000 0.218332 0.000000 0.803859
1.245000 0.219136 0.000000 0.803213
1.246000 0.219938 0.000000 0.802568
1.247000 0.220741 0.000000 0.801925
1.248000 0.221542 0.000000 0.801282
1.249000 0.222343 0.000000 0.800641
1.250000 0.223144 0.000000 0.800000
1.251000 0.223943 0.000000 0.799361
1.252000 0.224742 0.000000 0.798722
1.253000 0.225541 0.000000 0.798085
1.254000 0.226338 0.000000 0.797448
1.255000 0.227136 0.000000 0.796813
1.256000 0.227932 0.000000 0.796178
1.257000 0.228728 0.000000 0.795545
1.258000 0.229523 0.000000 0.794913
1.259000 0.230318 0.000000 0.794281
1.260000 0.231112 0.000000 0.793651
1.261000 0.231905 0.000000 0.793021
1.262000 0.232698 0.000000 0.792393
1.263000 0.233490 0.000000 0.791766
1.264000 0.234281 0.000000 0.791139
1.265000 0.235072 0.000000 0.790514
1.266000 0.235862 0.000000 0.789889
1.267000 0.236652 0.000000 0.789266
1.268000 0.237441 0.000000 0.788644
1.269000 0.238229 0.000000 0.788022
1.270000 0.239017 0.000000 0.787402
1.271000 0.239804 0.000000 0.786782
1.272000 0.240590 0.000000 0.786164
1.273000 0.241376 0.000000 0.785546
1.274000 0.242162 0.000000 0.784929
1.275000 0.242946 0.000000 0.784314
1.276000 0.243730 0.000000 0.783699
1.277000 0.244514 0.000000 0.783085
1.278000 0.245296 0.000000 0.782473
1.279000 0.246079 0.000000 0.781861
1.280000 0.246860 0.000000 0.781250
1.281000 0.247641 0.000000 0.780640
1.282000 0.248421 0.000000 0.780031
1.283000 0.249201 0.000000 0.779423
1.284000 0.249980 0.000000 0.778816
1.285000 0.250759 0.000000 0.778210
1.286000 0.251537 0.000000 0.777605
1.287000 0.252314 0.000000 0.777001
1.288000 0.253091 0.000000 0.776398
1.289000 0.253867 0.000000 0.775795
1.290000 0.254642 0.000000 0.775194
1.291000 0.255417 0.000000 0.774593
1.292000 0.256191 0.000000 0.773994
1.293000 0.256965 0.000000 0.773395
1.294000 0.257738 0.000000 0.772798
1.295000 0.258511 0.000000 0.772201
1.296000 0.259283 0.000000 0.771605
1.297000 0.260054 0.000000 0.771010
1.298000 0.260825 0.000000 0.770416
1.299000 0.261595 0.000000 0.769823
1.300000 0.262364 0.000000 0.769231
1.301000 0.263133 0.000000 0.768640
1.302000 0.263902 0.000000 0.768049
1.303000 0.264669 0.000000 0.767460
1.304000 0.265436 0.000000 0.766871
1.305000 0.266203 0.000000 0.766284
1.306000 0.266969 0.000000 0.765697
1.307000 0.267734 0.000000 0.765111
1.308000 0.268499 0.000000 0.764526
1.309000 0.269263 0.000000 0.763942
1.310000 0.270027 0.000000 0.763359
1.311000 0.270790 0.000000 0.762777
1.312000 0.271553 0.000000 0.762195
1.313000 0.272315 0.000000 0.761615
1.314000 0.273076 0.000000 0.761035
1.315000 0.273837 0.000000 0.760456
1.316000 0.274597 0.000000 0.759878
1.317000 0.275356 0.000000 0.759301
1.318000 0.276115 0.000000 0.758725
1.319000 0.276874 0.000000 0.758150
1.320000 0.277632 0.000000 0.757576
1.321000 0.278389 0.000000 0.757002
1.322000 0.279146 0.000000 0.756430
1.323000 0.279902 0.000000 0.755858
1.324000 0.280657 0.000000 0.755287
1.325000 0.281412 0.000000 0.754717
1.326000 0.282167 0.000000 0.754148
1.327000 0.282921 0.000000 0.753580
1.328000 0.283674 0.000000 0.753012
1.329000 0.284427 0.000000 0.752445
1.330000 0.285179 0.000000 0.751880
1.331000 0.285931 0.000000 0.751315
1.332000 0.286682 0.000000 0.750751
1.333000 0.287432 0.000000 0.750188
1.334000 0.288182 0.000000 0.749625
1.335000 0.288931 0.000000 0.749064
1.336000 0.289680 0.000000 0.748503
1.337000 0.290428 0.000000 0.747943
1.338000 0.291176 0.000000 0.747384
1.339000 0.291923 0.000000 0.746826
1.340000 0.292670 0.000000 0.746269
1.341000 0.293416 0.000000 0.745712
1.342000 0.294161 0.000000 0.745156
1.343000 0.294906 0.000000 0.744602
1.344000 0.295650 0.000000 0.744048
1.345000 0.296394 0.000000 0.743494
1.346000 0.297137 0.000000 0.742942
1.347000 0.297880 0.000000 0.742390
1.348000 0.298622 0.000000 0.741840
1.349000 0.299364 0.000000 0.741290
1.350000 0.300105 0.000000 0.740741
1.351000 0.300845 0.000000 0.740192
1.352000 0.301585 0.000000 0.739645
1.353000 0.302324 0.000000 0.739098
1.354000 0.303063 0.000000 0.738552
1.355000 0.303801 0.000000 0.738007
1.356000 0.304539 0.000000 0.737463
1.357000 0.305276 0.000000 0.736920
1.358000 0.306013 0.000000 0.736377
1.359000 0.306749 0.000000 0.735835
1.360000 0.307485 0.000000 0.735294
1.361000 0.308220 0.000000 0.734754
1.362000 0.308954 0.000000 0.734214
1.363000 0.309688 0.000000 0.733676
1.364000 0.310422 0.000000 0.733138
1.365000 0.311154 0.000000 0.732601
1.366000 0.311887 0.000000 0.732064
1.367000 0.312619 0.000000 0.731529
1.368000 0.313350 0.000000 0.730994
1.369000 0.314081 0.000000 0.730460
1.370000 0.314811 0.000000 0.729927
1.371000 0.315540 0.000000 0.729395
1.372000 0.316270 0.000000 0.728863
1.373000 0.316998 0.000000 0.728332
1.374000 0.317726 0.000000 0.727802
1.375000 0.318454 0.000000 0.727273
1.376000 0.319181 0.000000 0.726744
1.377000 0.319907 0.000000 0.726216
1.378000 0.320633 0.000000 0.725689
1.379000 0.321359 0.000000 0.725163
1.380000 0.322083 0.000000 0.724638
1.381000 0.322808 0.000000 0.724113
1.382000 0.323532 0.000000 0.723589
1.383000 0.324255 0.000000 0.723066
1.384000 0.324978 0.000000 0.722543
1.385000 0.325700 0.000000 0.722022
1.386000 0.326422 0.000000 0.721501
1.387000 0.327143 0.000000 0.720981
1.388000 0.327864 0.000000 0.720461
1.389000 0.328584 0.000000 0.719942
1.390000 0.329304 0.000000 0.719424
1.391000 0.330023 0.000000 0.718907
1.392000 0.330742 0.000000 0.718391
1.393000 0.331460 0.000000 0.717875
1.394000 0.332177 0.000000 0.717360
1.395000 0.332894 0.000000 0.716846
1.396000 0.333611 0.000000 0.716332
1.397000 0.334327 0.000000 0.715820
1.398000 0.335043 0.000000 0.715308
1.399000 0.335758 0.000000 0.714796
1.400000 0.336472 0.000000 0.714286


==> images/sin-without-vgpreload.dat <==
-1.000000 -0.841471 -0.000000 0.540302
-0.999000 -0.840930 -0.000000 0.541144
-0.998000 -0.840389 -0.000000 0.541984
-0.997000 -0.839846 -0.000000 0.542824
-0.996000 -0.839303 -0.000000 0.543664
-0.995000 -0.838759 -0.000000 0.544503
-0.994000 -0.838214 -0.000000 0.545341
-0.993000 -0.837668 -0.000000 0.546179
-0.992000 -0.837122 -0.000000 0.547017
-0.991000 -0.836574 -0.000000 0.547854
-0.990000 -0.836026 -0.000000 0.548690
-0.989000 -0.835477 -0.000000 0.549526
-0.988000 -0.834927 -0.000000 0.550361
-0.987000 -0.834376 -0.000000 0.551195
-0.986000 -0.833825 -0.000000 0.552030
-0.985000 -0.833272 -0.000000 0.552863
-0.984000 -0.832719 -0.000000 0.553696
-0.983000 -0.832165 -0.000000 0.554529
-0.982000 -0.831610 -0.000000 0.555360
-0.981000 -0.831054 -0.000000 0.556192
-0.980000 -0.830497 -0.000000 0.557023
-0.979000 -0.829940 -0.000000 0.557853
-0.978000 -0.829382 -0.000000 0.558682
-0.977000 -0.828823 -0.000000 0.559512
-0.976000 -0.828263 -0.000000 0.560340
-0.975000 -0.827702 -0.000000 0.561168
-0.974000 -0.827140 -0.000000 0.561995
-0.973000 -0.826578 -0.000000 0.562822
-0.972000 -0.826015 -0.000000 0.563649
-0.971000 -0.825451 -0.000000 0.564474
-0.970000 -0.824886 -0.000000 0.565300
-0.969000 -0.824320 -0.000000 0.566124
-0.968000 -0.823753 -0.000000 0.566948
-0.967000 -0.823186 -0.000000 0.567772
-0.966000 -0.822618 -0.000000 0.568595
-0.965000 -0.822049 -0.000000 0.569417
-0.964000 -0.821479 -0.000000 0.570239
-0.963000 -0.820908 -0.000000 0.571060
-0.962000 -0.820337 -0.000000 0.571880
-0.961000 -0.819765 -0.000000 0.572701
-0.960000 -0.819192 -0.000000 0.573520
-0.959000 -0.818618 -0.000000 0.574339
-0.958000 -0.818043 -0.000000 0.575157
-0.957000 -0.817467 -0.000000 0.575975
-0.956000 -0.816891 -0.000000 0.576792
-0.955000 -0.816314 -0.000000 0.577609
-0.954000 -0.815736 -0.000000 0.578425
-0.953000 -0.815157 -0.000000 0.579240
-0.952000 -0.814577 -0.000000 0.580055
-0.951000 -0.813997 -0.000000 0.580869
-0.950000 -0.813416 -0.000000 0.581683
-0.949000 -0.812833 -0.000000 0.582496
-0.948000 -0.812251 -0.000000 0.583309
-0.947000 -0.811667 -0.000000 0.584121
-0.946000 -0.811082 -0.000000 0.584932
-0.945000 -0.810497 -0.000000 0.585743
-0.944000 -0.809911 -0.000000 0.586553
-0.943000 -0.809324 -0.000000 0.587363
-0.942000 -0.808736 -0.000000 0.588172
-0.941000 -0.808147 -0.000000 0.588980
-0.940000 -0.807558 -0.000000 0.589788
-0.939000 -0.806968 -0.000000 0.590595
-0.938000 -0.806377 -0.000000 0.591402
-0.937000 -0.805785 -0.000000 0.592208
-0.936000 -0.805192 -0.000000 0.593014
-0.935000 -0.804599 -0.000000 0.593818
-0.934000 -0.804005 -0.000000 0.594623
-0.933000 -0.803410 -0.000000 0.595426
-0.932000 -0.802814 -0.000000 0.596230
-0.931000 -0.802217 -0.000000 0.597032
-0.930000 -0.801620 -0.000000 0.597834
-0.929000 -0.801022 -0.000000 0.598635
-0.928000 -0.800423 -0.000000 0.599436
-0.927000 -0.799823 -0.000000 0.600236
-0.926000 -0.799222 -0.000000 0.601036
-0.925000 -0.798621 -0.000000 0.601835
-0.924000 -0.798019 -0.000000 0.602633
-0.923000 -0.797415 -0.000000 0.603431
-0.922000 -0.796812 -0.000000 0.604228
-0.921000 -0.796207 -0.000000 0.605024
-0.920000 -0.795602 -0.000000 0.605820
-0.919000 -0.794995 -0.000000 0.606615
-0.918000 -0.794388 -0.000000 0.607410
-0.917000 -0.793781 -0.000000 0.608204
-0.916000 -0.793172 -0.000000 0.608998
-0.915000 -0.792563 -0.000000 0.609791
-0.914000 -0.791952 -0.000000 0.610583
-0.913000 -0.791341 -0.000000 0.611374
-0.912000 -0.790730 -0.000000 0.612166
-0.911000 -0.790117 -0.000000 0.612956
-0.910000 -0.789504 -0.000000 0.613746
-0.909000 -0.788890 -0.000000 0.614535
-0.908000 -0.788275 -0.000000 0.615324
-0.907000 -0.787659 -0.000000 0.616111
-0.906000 -0.787042 -0.000000 0.616899
-0.905000 -0.786425 -0.000000 0.617686
-0.904000 -0.785807 -0.000000 0.618472
-0.903000 -0.785188 -0.000000 0.619257
-0.902000 -0.784569 -0.000000 0.620042
-0.901000 -0.783948 -0.000000 0.620826
-0.900000 -0.783327 -0.000000 0.621610
-0.899000 -0.782705 -0.000000 0.622393
-0.898000 -0.782082 -0.000000 0.623175
-0.897000 -0.781459 -0.000000 0.623957
-0.896000 -0.780834 -0.000000 0.624738
-0.895000 -0.780209 -0.000000 0.625519
-0.894000 -0.779583 -0.000000 0.626299
-0.893000 -0.778956 -0.000000 0.627078
-0.892000 -0.778329 -0.000000 0.627857
-0.891000 -0.777701 -0.000000 0.628635
-0.890000 -0.777072 -0.000000 0.629412
-0.889000 -0.776442 -0.000000 0.630189
-0.888000 -0.775811 -0.000000 0.630965
-0.887000 -0.775180 -0.000000 0.631740
-0.886000 -0.774548 -0.000000 0.632515
-0.885000 -0.773915 -0.000000 0.633290
-0.884000 -0.773281 -0.000000 0.634063
-0.883000 -0.772647 -0.000000 0.634836
-0.882000 -0.772012 -0.000000 0.635608
-0.881000 -0.771376 -0.000000 0.636380
-0.880000 -0.770739 -0.000000 0.637151
-0.879000 -0.770101 -0.000000 0.637922
-0.878000 -0.769463 -0.000000 0.638691
-0.877000 -0.768824 -0.000000 0.639460
-0.876000 -0.768184 -0.000000 0.640229
-0.875000 -0.767544 -0.000000 0.640997
-0.874000 -0.766902 -0.000000 0.641764
-0.873000 -0.766260 -0.000000 0.642531
-0.872000 -0.765617 -0.000000 0.643297
-0.871000 -0.764973 -0.000000 0.644062
-0.870000 -0.764329 -0.000000 0.644827
-0.869000 -0.763684 -0.000000 0.645591
-0.868000 -0.763038 -0.000000 0.646354
-0.867000 -0.762391 -0.000000 0.647117
-0.866000 -0.761744 -0.000000 0.647879
-0.865000 -0.761095 -0.000000 0.648640
-0.864000 -0.760446 -0.000000 0.649401
-0.863000 -0.759796 -0.000000 0.650161
-0.862000 -0.759146 -0.000000 0.650920
-0.861000 -0.758495 -0.000000 0.651679
-0.860000 -0.757843 -0.000000 0.652437
-0.859000 -0.757190 -0.000000 0.653195
-0.858000 -0.756536 -0.000000 0.653952
-0.857000 -0.755882 -0.000000 0.654708
-0.856000 -0.755227 -0.000000 0.655464
-0.855000 -0.754571 -0.000000 0.656219
-0.854000 -0.753914 -0.000000 0.656973
-0.853000 -0.753257 -0.000000 0.657726
-0.852000 -0.752599 -0.000000 0.658479
-0.851000 -0.751940 -0.000000 0.659232
-0.850000 -0.751280 -0.000000 0.659983
-0.849000 -0.750620 -0.000000 0.660734
-0.848000 -0.749959 -0.000000 0.661484
-0.847000 -0.749297 -0.000000 0.662234
-0.846000 -0.748634 -0.000000 0.662983
-0.845000 -0.747971 -0.000000 0.663731
-0.844000 -0.747307 -0.000000 0.664479
-0.843000 -0.746642 -0.000000 0.665226
-0.842000 -0.745977 -0.000000 0.665972
-0.841000 -0.745310 -0.000000 0.666718
-0.840000 -0.744643 -0.000000 0.667463
-0.839000 -0.743975 -0.000000 0.668207
-0.838000 -0.743307 -0.000000 0.668951
-0.837000 -0.742637 -0.000000 0.669694
-0.836000 -0.741967 -0.000000 0.670436
-0.835000 -0.741297 -0.000000 0.671178
-0.834000 -0.740625 -0.000000 0.671919
-0.833000 -0.739953 -0.000000 0.672659
-0.832000 -0.739280 -0.000000 0.673399
-0.831000 -0.738606 -0.000000 0.674137
-0.830000 -0.737931 -0.000000 0.674876
-0.829000 -0.737256 -0.000000 0.675613
-0.828000 -0.736580 -0.000000 0.676350
-0.827000 -0.735903 -0.000000 0.677087
-0.826000 -0.735226 -0.000000 0.677822
-0.825000 -0.734548 -0.000000 0.678557
-0.824000 -0.733869 -0.000000 0.679291
-0.823000 -0.733189 -0.000000 0.680025
-0.822000 -0.732509 -0.000000 0.680758
-0.821000 -0.731828 -0.000000 0.681490
-0.820000 -0.731146 -0.000000 0.682221
-0.819000 -0.730463 -0.000000 0.682952
-0.818000 -0.729780 -0.000000 0.683682
-0.817000 -0.729096 -0.000000 0.684412
-0.816000 -0.728411 -0.000000 0.685140
-0.815000 -0.727726 -0.000000 0.685868
-0.814000 -0.727039 -0.000000 0.686596
-0.813000 -0.726352 -0.000000 0.687322
-0.812000 -0.725665 -0.000000 0.688048
-0.811000 -0.724976 -0.000000 0.688774
-0.810000 -0.724287 -0.000000 0.689498
-0.809000 -0.723597 -0.000000 0.690222
-0.808000 -0.722907 -0.000000 0.690946
-0.807000 -0.722215 -0.000000 0.691668
-0.806000 -0.721523 -0.000000 0.692390
-0.805000 -0.720831 -0.000000 0.693111
-0.804000 -0.720137 -0.000000 0.693832
-0.803000 -0.719443 -0.000000 0.694552
-0.802000 -0.718748 -0.000000 0.695271
-0.801000 -0.718052 -0.000000 0.695989
-0.800000 -0.717356 -0.000000 0.696707
-0.799000 -0.716659 -0.000000 0.697424
-0.798000 -0.715961 -0.000000 0.698140
-0.797000 -0.715263 -0.000000 0.698856
-0.796000 -0.714564 -0.000000 0.699571
-0.795000 -0.713864 -0.000000 0.700285
-0.794000 -0.713163 -0.000000 0.700998
-0.793000 -0.712462 -0.000000 0.701711
-0.792000 -0.711760 -0.000000 0.702423
-0.791000 -0.711057 -0.000000 0.703135
-0.790000 -0.710353 -0.000000 0.703845
-0.789000 -0.709649 -0.000000 0.704555
-0.788000 -0.708944 -0.000000 0.705265
-0.787000 -0.708239 -0.000000 0.705973
-0.786000 -0.707532 -0.000000 0.706681
-0.785000 -0.706825 -0.000000 0.707388
-0.784000 -0.706117 -0.000000 0.708095
-0.783000 -0.705409 -0.000000 0.708801
-0.782000 -0.704700 -0.000000 0.709506
-0.781000 -0.703990 -0.000000 0.710210
-0.780000 -0.703279 -0.000000 0.710914
-0.779000 -0.702568 -0.000000 0.711616
-0.778000 -0.701856 -0.000000 0.712319
-0.777000 -0.701144 -0.000000 0.713020
-0.776000 -0.700430 -0.000000 0.713721
-0.775000 -0.699716 -0.000000 0.714421
-0.774000 -0.699001 -0.000000 0.715120
-0.773000 -0.698286 -0.000000 0.715819
-0.772000 -0.697570 -0.000000 0.716517
-0.771000 -0.696853 -0.000000 0.717214
-0.770000 -0.696135 -0.000000 0.717911
-0.769000 -0.695417 -0.000000 0.718606
-0.768000 -0.694698 -0.000000 0.719302
-0.767000 -0.693978 -0.000000 0.719996
-0.766000 -0.693258 -0.000000 0.720689
-0.765000 -0.692537 -0.000000 0.721382
-0.764000 -0.691815 -0.000000 0.722075
-0.763000 -0.691093 -0.000000 0.722766
-0.762000 -0.690370 -0.000000 0.723457
-0.761000 -0.689646 -0.000000 0.724147
-0.760000 -0.688921 -0.000000 0.724836
-0.759000 -0.688196 -0.000000 0.725525
-0.758000 -0.687470 -0.000000 0.726212
-0.757000 -0.686744 -0.000000 0.726900
-0.756000 -0.686017 -0.000000 0.727586
-0.755000 -0.685289 -0.000000 0.728272
-0.754000 -0.684560 -0.000000 0.728956
-0.753000 -0.683831 -0.000000 0.729641
-0.752000 -0.683101 -0.000000 0.730324
-0.751000 -0.682370 -0.000000 0.731007
-0.750000 -0.681639 -0.000000 0.731689
-0.749000 -0.680907 -0.000000 0.732370
-0.748000 -0.680174 -0.000000 0.733051
-0.747000 -0.679441 -0.000000 0.733730
-0.746000 -0.678707 -0.000000 0.734410
-0.745000 -0.677972 -0.000000 0.735088
-0.744000 -0.677236 -0.000000 0.735766
-0.743000 -0.676500 -0.000000 0.736442
-0.742000 -0.675763 -0.000000 0.737119
-0.741000 -0.675026 -0.000000 0.737794
-0.740000 -0.674288 -0.000000 0.738469
-0.739000 -0.673549 -0.000000 0.739142
-0.738000 -0.672810 -0.000000 0.739816
-0.737000 -0.672069 -0.000000 0.740488
-0.736000 -0.671329 -0.000000 0.741160
-0.735000 -0.670587 -0.000000 0.741831
-0.734000 -0.669845 -0.000000 0.742501
-0.733000 -0.669102 -0.000000 0.743170
-0.732000 -0.668359 -0.000000 0.743839
-0.731000 -0.667614 -0.000000 0.744507
-0.730000 -0.666870 -0.000000 0.745174
-0.729000 -0.666124 -0.000000 0.745841
-0.728000 -0.665378 -0.000000 0.746507
-0.727000 -0.664631 -0.000000 0.747172
-0.726000 -0.663884 -0.000000 0.747836
-0.725000 -0.663135 -0.000000 0.748499
-0.724000 -0.662387 -0.000000 0.749162
-0.723000 -0.661637 -0.000000 0.749824
-0.722000 -0.660887 -0.000000 0.750485
-0.721000 -0.660136 -0.000000 0.751146
-0.720000 -0.659385 -0.000000 0.751806
-0.719000 -0.658633 -0.000000 0.752465
-0.718000 -0.657880 -0.000000 0.753123
-0.717000 -0.657126 -0.000000 0.753780
-0.716000 -0.656372 -0.000000 0.754437
-0.715000 -0.655617 -0.000000 0.755093
-0.714000 -0.654862 -0.000000 0.755748
-0.713000 -0.654106 -0.000000 0.756403
-0.712000 -0.653349 -0.000000 0.757057
-0.711000 -0.652592 -0.000000 0.757710
-0.710000 -0.651834 -0.000000 0.758362
-0.709000 -0.651075 -0.000000 0.759013
-0.708000 -0.650316 -0.000000 0.759664
-0.707000 -0.649556 -0.000000 0.760314
-0.706000 -0.648795 -0.000000 0.760963
-0.705000 -0.648034 -0.000000 0.761612
-0.704000 -0.647272 -0.000000 0.762259
-0.703000 -0.646509 -0.000000 0.762906
-0.702000 -0.645746 -0.000000 0.763552
-0.701000 -0.644982 -0.000000 0.764198
-0.700000 -0.644218 -0.000000 0.764842
-0.699000 -0.643453 -0.000000 0.765486
-0.698000 -0.642687 -0.000000 0.766129
-0.697000 -0.641920 -0.000000 0.766771
-0.696000 -0.641153 -0.000000 0.767413
-0.695000 -0.640385 -0.000000 0.768054
-0.694000 -0.639617 -0.000000 0.768694
-0.693000 -0.638848 -0.000000 0.769333
-0.692000 -0.638078 -0.000000 0.769971
-0.691000 -0.637308 -0.000000 0.770609
-0.690000 -0.636537 -0.000000 0.771246
-0.689000 -0.635766 -0.000000 0.771882
-0.688000 -0.634993 -0.000000 0.772518
-0.687000 -0.634221 -0.000000 0.773152
-0.686000 -0.633447 -0.000000 0.773786
-0.685000 -0.632673 -0.000000 0.774419
-0.684000 -0.631898 -0.000000 0.775051
-0.683000 -0.631123 -0.000000 0.775683
-0.682000 -0.630347 -0.000000 0.776314
-0.681000 -0.629570 -0.000000 0.776944
-0.680000 -0.628793 -0.000000 0.777573
-0.679000 -0.628015 -0.000000 0.778201
-0.678000 -0.627237 -0.000000 0.778829
-0.677000 -0.626457 -0.000000 0.779456
-0.676000 -0.625678 -0.000000 0.780082
-0.675000 -0.624897 -0.000000 0.780707
-0.674000 -0.624116 -0.000000 0.781331
-0.673000 -0.623335 -0.000000 0.781955
-0.672000 -0.622552 -0.000000 0.782578
-0.671000 -0.621769 -0.000000 0.783200
-0.670000 -0.620986 -0.000000 0.783822
-0.669000 -0.620202 -0.000000 0.784442
-0.668000 -0.619417 -0.000000 0.785062
-0.667000 -0.618632 -0.000000 0.785681
-0.666000 -0.617846 -0.000000 0.786299
-0.665000 -0.617059 -0.000000 0.786917
-0.664000 -0.616272 -0.000000 0.787533
-0.663000 -0.615484 -0.000000 0.788149
-0.662000 -0.614696 -0.000000 0.788764
-0.661000 -0.613907 -0.000000 0.789379
-0.660000 -0.613117 -0.000000 0.789992
-0.659000 -0.612327 -0.000000 0.790605
-0.658000 -0.611536 -0.000000 0.791217
-0.657000 -0.610744 -0.000000 0.791828
-0.656000 -0.609952 -0.000000 0.792438
-0.655000 -0.609159 -0.000000 0.793048
-0.654000 -0.608366 -0.000000 0.793657
-0.653000 -0.607572 -0.000000 0.794265
-0.652000 -0.606777 -0.000000 0.794872
-0.651000 -0.605982 -0.000000 0.795478
-0.650000 -0.605186 -0.000000 0.796084
-0.649000 -0.604390 -0.000000 0.796689
-0.648000 -0.603593 -0.000000 0.797293
-0.647000 -0.602795 -0.000000 0.797896
-0.646000 -0.601997 -0.000000 0.798498
-0.645000 -0.601198 -0.000000 0.799100
-0.644000 -0.600399 -0.000000 0.799701
-0.643000 -0.599599 -0.000000 0.800301
-0.642000 -0.598798 -0.000000 0.800900
-0.641000 -0.597997 -0.000000 0.801498
-0.640000 -0.597195 -0.000000 0.802096
-0.639000 -0.596393 -0.000000 0.802693
-0.638000 -0.595590 -0.000000 0.803289
-0.637000 -0.594786 -0.000000 0.803884
-0.636000 -0.593982 -0.000000 0.804478
-0.635000 -0.593178 -0.000000 0.805072
-0.634000 -0.592372 -0.000000 0.805664
-0.633000 -0.591566 -0.000000 0.806256
-0.632000 -0.590760 -0.000000 0.806848
-0.631000 -0.589952 -0.000000 0.807438
-0.630000 -0.589145 -0.000000 0.808028
-0.629000 -0.588336 -0.000000 0.808616
-0.628000 -0.587528 -0.000000 0.809204
-0.627000 -0.586718 -0.000000 0.809791
-0.626000 -0.585908 -0.000000 0.810378
-0.625000 -0.585097 -0.000000 0.810963
-0.624000 -0.584286 -0.000000 0.811548
-0.623000 -0.583474 -0.000000 0.812132
-0.622000 -0.582662 -0.000000 0.812715
-0.621000 -0.581849 -0.000000 0.813297
-0.620000 -0.581035 -0.000000 0.813878
-0.619000 -0.580221 -0.000000 0.814459
-0.618000 -0.579406 -0.000000 0.815039
-0.617000 -0.578591 -0.000000 0.815618
-0.616000 -0.577775 -0.000000 0.816196
-0.615000 -0.576959 -0.000000 0.816773
-0.614000 -0.576141 -0.000000 0.817350
-0.613000 -0.575324 -0.000000 0.817926
-0.612000 -0.574506 -0.000000 0.818501
-0.611000 -0.573687 -0.000000 0.819075
-0.610000 -0.572867 -0.000000 0.819648
-0.609000 -0.572048 -0.000000 0.820220
-0.608000 -0.571227 -0.000000 0.820792
-0.607000 -0.570406 -0.000000 0.821363
-0.606000 -0.569584 -0.000000 0.821933
-0.605000 -0.568762 -0.000000 0.822502
-0.604000 -0.567939 -0.000000 0.823070
-0.603000 -0.567116 -0.000000 0.823638
-0.602000 -0.566292 -0.000000 0.824205
-0.601000 -0.565468 -0.000000 0.824771
-0.600000 -0.564642 -0.000000 0.825336
-0.599000 -0.563817 -0.000000 0.825900
-0.598000 -0.562991 -0.000000 0.826463
-0.597000 -0.562164 -0.000000 0.827026
-0.596000 -0.561337 -0.000000 0.827588
-0.595000 -0.560509 -0.000000 0.828148
-0.594000 -0.559680 -0.000000 0.828709
-0.593000 -0.558851 -0.000000 0.829268
-0.592000 -0.558022 -0.000000 0.829826
-0.591000 -0.557192 -0.000000 0.830384
-0.590000 -0.556361 -0.000000 0.830941
-0.589000 -0.555530 -0.000000 0.831497
-0.588000 -0.554698 -0.000000 0.832052
-0.587000 -0.553866 -0.000000 0.832606
-0.586000 -0.553033 -0.000000 0.833159
-0.585000 -0.552199 -0.000000 0.833712
-0.584000 -0.551365 -0.000000 0.834264
-0.583000 -0.550531 -0.000000 0.834815
-0.582000 -0.549696 -0.000000 0.835365
-0.581000 -0.548860 -0.000000 0.835914
-0.580000 -0.548024 -0.000000 0.836463
-0.579000 -0.547187 -0.000000 0.837010
-0.578000 -0.546350 -0.000000 0.837557
-0.577000 -0.545512 -0.000000 0.838103
-0.576000 -0.544674 -0.000000 0.838648
-0.575000 -0.543835 -0.000000 0.839192
-0.574000 -0.542995 -0.000000 0.839736
-0.573000 -0.542155 -0.000000 0.840278
-0.572000 -0.541315 -0.000000 0.840820
-0.571000 -0.540474 -0.000000 0.841361
-0.570000 -0.539632 -0.000000 0.841901
-0.569000 -0.538790 -0.000000 0.842440
-0.568000 -0.537947 -0.000000 0.842979
-0.567000 -0.537104 -0.000000 0.843516
-0.566000 -0.536260 -0.000000 0.844053
-0.565000 -0.535416 -0.000000 0.844589
-0.564000 -0.534571 -0.000000 0.845124
-0.563000 -0.533726 -0.000000 0.845658
-0.562000 -0.532880 -0.000000 0.846191
-0.561000 -0.532033 -0.000000 0.846724
-0.560000 -0.531186 -0.000000 0.847255
-0.559000 -0.530339 -0.000000 0.847786
-0.558000 -0.529491 -0.000000 0.848316
-0.557000 -0.528642 -0.000000 0.848845
-0.556000 -0.527793 -0.000000 0.849373
-0.555000 -0.526943 -0.000000 0.849900
-0.554000 -0.526093 -0.000000 0.850427
-0.553000 -0.525242 -0.000000 0.850953
-0.552000 -0.524391 -0.000000 0.851477
-0.551000 -0.523539 -0.000000 0.852001
-0.550000 -0.522687 -0.000000 0.852525
-0.549000 -0.521834 -0.000000 0.853047
-0.548000 -0.520981 -0.000000 0.853568
-0.547000 -0.520127 -0.000000 0.854089
-0.546000 -0.519273 -0.000000 0.854608
-0.545000 -0.518418 -0.000000 0.855127
-0.544000 -0.517563 -0.000000 0.855645
-0.543000 -0.516707 -0.000000 0.856162
-0.542000 -0.515850 -0.000000 0.856679
-0.541000 -0.514993 -0.000000 0.857194
-0.540000 -0.514136 -0.000000 0.857709
-0.539000 -0.513278 -0.000000 0.858222
-0.538000 -0.512420 -0.000000 0.858735
-0.537000 -0.511561 -0.000000 0.859247
-0.536000 -0.510701 -0.000000 0.859758
-0.535000 -0.509841 -0.000000 0.860269
-0.534000 -0.508981 -0.000000 0.860778
-0.533000 -0.508119 -0.000000 0.861287
-0.532000 -0.507258 -0.000000 0.861794
-0.531000 -0.506396 -0.000000 0.862301
-0.530000 -0.505533 -0.000000 0.862807
-0.529000 -0.504670 -0.000000 0.863312
-0.528000 -0.503807 -0.000000 0.863816
-0.527000 -0.502943 -0.000000 0.864320
-0.526000 -0.502078 -0.000000 0.864822
-0.525000 -0.501213 -0.000000 0.865324
-0.524000 -0.500347 -0.000000 0.865825
-0.523000 -0.499481 -0.000000 0.866325
-0.522000 -0.498615 -0.000000 0.866824
-0.521000 -0.497748 -0.000000 0.867322
-0.520000 -0.496880 -0.000000 0.867819
-0.519000 -0.496012 -0.000000 0.868316
-0.518000 -0.495144 -0.000000 0.868811
-0.517000 -0.494274 -0.000000 0.869306
-0.516000 -0.493405 -0.000000 0.869800
-0.515000 -0.492535 -0.000000 0.870293
-0.514000 -0.491664 -0.000000 0.870785
-0.513000 -0.490793 -0.000000 0.871276
-0.512000 -0.489922 -0.000000 0.871766
-0.511000 -0.489050 -0.000000 0.872256
-0.510000 -0.488177 -0.000000 0.872745
-0.509000 -0.487304 -0.000000 0.873232
-0.508000 -0.486431 -0.000000 0.873719
-0.507000 -0.485557 -0.000000 0.874205
-0.506000 -0.484682 -0.000000 0.874690
-0.505000 -0.483807 -0.000000 0.875174
-0.504000 -0.482932 -0.000000 0.875658
-0.503000 -0.482056 -0.000000 0.876140
-0.502000 -0.481180 -0.000000 0.876622
-0.501000 -0.480303 -0.000000 0.877103
-0.500000 -0.479426 -0.000000 0.877583
-0.499000 -0.478548 -0.000000 0.878062
-0.498000 -0.477669 -0.000000 0.878540
-0.497000 -0.476791 -0.000000 0.879017
-0.496000 -0.475911 -0.000000 0.879493
-0.495000 -0.475032 -0.000000 0.879969
-0.494000 -0.474151 -0.000000 0.880443
-0.493000 -0.473271 -0.000000 0.880917
-0.492000 -0.472390 -0.000000 0.881390
-0.491000 -0.471508 -0.000000 0.881862
-0.490000 -0.470626 -0.000000 0.882333
-0.489000 -0.469743 -0.000000 0.882803
-0.488000 -0.468860 -0.000000 0.883272
-0.487000 -0.467977 -0.000000 0.883741
-0.486000 -0.467093 -0.000000 0.884208
-0.485000 -0.466208 -0.000000 0.884675
-0.484000 -0.465323 -0.000000 0.885141
-0.483000 -0.464438 -0.000000 0.885606
-0.482000 -0.463552 -0.000000 0.886070
-0.481000 -0.462666 -0.000000 0.886533
-0.480000 -0.461779 -0.000000 0.886995
-0.479000 -0.460892 -0.000000 0.887456
-0.478000 -0.460004 -0.000000 0.887917
-0.477000 -0.459116 -0.000000 0.888376
-0.476000 -0.458228 -0.000000 0.888835
-0.475000 -0.457338 -0.000000 0.889293
-0.474000 -0.456449 -0.000000 0.889750
-0.473000 -0.455559 -0.000000 0.890206
-0.472000 -0.454669 -0.000000 0.890661
-0.471000 -0.453778 -0.000000 0.891115
-0.470000 -0.452886 -0.000000 0.891568
-0.469000 -0.451994 -0.000000 0.892021
-0.468000 -0.451102 -0.000000 0.892472
-0.467000 -0.450210 -0.000000 0.892923
-0.466000 -0.449316 -0.000000 0.893373
-0.465000 -0.448423 -0.000000 0.893822
-0.464000 -0.447529 -0.000000 0.894270
-0.463000 -0.446634 -0.000000 0.894717
-0.462000 -0.445739 -0.000000 0.895163
-0.461000 -0.444844 -0.000000 0.895608
-0.460000 -0.443948 -0.000000 0.896052
-0.459000 -0.443052 -0.000000 0.896496
-0.458000 -0.442155 -0.000000 0.896939
-0.457000 -0.441258 -0.000000 0.897380
-0.456000 -0.440360 -0.000000 0.897821
-0.455000 -0.439462 -0.000000 0.898261
-0.454000 -0.438564 -0.000000 0.898700
-0.453000 -0.437665 -0.000000 0.899138
-0.452000 -0.436766 -0.000000 0.899575
-0.451000 -0.435866 -0.000000 0.900012
-0.450000 -0.434966 -0.000000 0.900447
-0.449000 -0.434065 -0.000000 0.900882
-0.448000 -0.433164 -0.000000 0.901315
-0.447000 -0.432262 -0.000000 0.901748
-0.446000 -0.431360 -0.000000 0.902180
-0.445000 -0.430458 -0.000000 0.902611
-0.444000 -0.429555 -0.000000 0.903041
-0.443000 -0.428652 -0.000000 0.903470
-0.442000 -0.427748 -0.000000 0.903898
-0.441000 -0.426844 -0.000000 0.904325
-0.440000 -0.425939 -0.000000 0.904752
-0.439000 -0.425035 -0.000000 0.905177
-0.438000 -0.424129 -0.000000 0.905602
-0.437000 -0.423223 -0.000000 0.906025
-0.436000 -0.422317 -0.000000 0.906448
-0.435000 -0.421410 -0.000000 0.906870
-0.434000 -0.420503 -0.000000 0.907291
-0.433000 -0.419596 -0.000000 0.907711
-0.432000 -0.418688 -0.000000 0.908130
-0.431000 -0.417780 -0.000000 0.908548
-0.430000 -0.416871 -0.000000 0.908966
-0.429000 -0.415962 -0.000000 0.909382
-0.428000 -0.415052 -0.000000 0.909798
-0.427000 -0.414142 -0.000000 0.910212
-0.426000 -0.413232 -0.000000 0.910626
-0.425000 -0.412321 -0.000000 0.911039
-0.424000 -0.411410 -0.000000 0.911451
-0.423000 -0.410498 -0.000000 0.911862
-0.422000 -0.409586 -0.000000 0.912272
-0.421000 -0.408673 -0.000000 0.912681
-0.420000 -0.407760 -0.000000 0.913089
-0.419000 -0.406847 -0.000000 0.913496
-0.418000 -0.405933 -0.000000 0.913903
-0.417000 -0.405019 -0.000000 0.914308
-0.416000 -0.404105 -0.000000 0.914713
-0.415000 -0.403190 -0.000000 0.915116
-0.414000 -0.402275 -0.000000 0.915519
-0.413000 -0.401359 -0.000000 0.915921
-0.412000 -0.400443 -0.000000 0.916322
-0.411000 -0.399526 -0.000000 0.916722
-0.410000 -0.398609 -0.000000 0.917121
-0.409000 -0.397692 -0.000000 0.917519
-0.408000 -0.396774 -0.000000 0.917916
-0.407000 -0.395856 -0.000000 0.918313
-0.406000 -0.394938 -0.000000 0.918708
-0.405000 -0.394019 -0.000000 0.919102
-0.404000 -0.393099 -0.000000 0.919496
-0.403000 -0.392180 -0.000000 0.919889
-0.402000 -0.391260 -0.000000 0.920280
-0.401000 -0.390339 -0.000000 0.920671
-0.400000 -0.389418 -0.000000 0.921061
-0.399000 -0.388497 -0.000000 0.921450
-0.398000 -0.387575 -0.000000 0.921838
-0.397000 -0.386653 -0.000000 0.922225
-0.396000 -0.385731 -0.000000 0.922611
-0.395000 -0.384808 -0.000000 0.922997
-0.394000 -0.383885 -0.000000 0.923381
-0.393000 -0.382961 -0.000000 0.923764
-0.392000 -0.382037 -0.000000 0.924147
-0.391000 -0.381113 -0.000000 0.924528
-0.390000 -0.380188 -0.000000 0.924909
-0.389000 -0.379263 -0.000000 0.925289
-0.388000 -0.378338 -0.000000 0.925668
-0.387000 -0.377412 -0.000000 0.926045
-0.386000 -0.376486 -0.000000 0.926422
-0.385000 -0.375559 -0.000000 0.926798
-0.384000 -0.374632 -0.000000 0.927174
-0.383000 -0.373705 -0.000000 0.927548
-0.382000 -0.372777 -0.000000 0.927921
-0.381000 -0.371849 -0.000000 0.928293
-0.380000 -0.370920 -0.000000 0.928665
-0.379000 -0.369992 -0.000000 0.929035
-0.378000 -0.369062 -0.000000 0.929405
-0.377000 -0.368133 -0.000000 0.929773
-0.376000 -0.367203 -0.000000 0.930141
-0.375000 -0.366273 -0.000000 0.930508
-0.374000 -0.365342 -0.000000 0.930873
-0.373000 -0.364411 -0.000000 0.931238
-0.372000 -0.363479 -0.000000 0.931602
-0.371000 -0.362548 -0.000000 0.931965
-0.370000 -0.361615 -0.000000 0.932327
-0.369000 -0.360683 -0.000000 0.932688
-0.368000 -0.359750 -0.000000 0.933049
-0.367000 -0.358817 -0.000000 0.933408
-0.366000 -0.357883 -0.000000 0.933766
-0.365000 -0.356949 -0.000000 0.934124
-0.364000 -0.356015 -0.000000 0.934480
-0.363000 -0.355080 -0.000000 0.934836
-0.362000 -0.354145 -0.000000 0.935190
-0.361000 -0.353210 -0.000000 0.935544
-0.360000 -0.352274 -0.000000 0.935897
-0.359000 -0.351338 -0.000000 0.936249
-0.358000 -0.350402 -0.000000 0.936599
-0.357000 -0.349465 -0.000000 0.936949
-0.356000 -0.348528 -0.000000 0.937298
-0.355000 -0.347590 -0.000000 0.937646
-0.354000 -0.346653 -0.000000 0.937994
-0.353000 -0.345714 -0.000000 0.938340
-0.352000 -0.344776 -0.000000 0.938685
-0.351000 -0.343837 -0.000000 0.939029
-0.350000 -0.342898 -0.000000 0.939373
-0.349000 -0.341958 -0.000000 0.939715
-0.348000 -0.341018 -0.000000 0.940057
-0.347000 -0.340078 -0.000000 0.940397
-0.346000 -0.339138 -0.000000 0.940737
-0.345000 -0.338197 -0.000000 0.941075
-0.344000 -0.337255 -0.000000 0.941413
-0.343000 -0.336314 -0.000000 0.941750
-0.342000 -0.335372 -0.000000 0.942086
-0.341000 -0.334430 -0.000000 0.942421
-0.340000 -0.333487 -0.000000 0.942755
-0.339000 -0.332544 -0.000000 0.943088
-0.338000 -0.331601 -0.000000 0.943420
-0.337000 -0.330657 -0.000000 0.943751
-0.336000 -0.329713 -0.000000 0.944081
-0.335000 -0.328769 -0.000000 0.944410
-0.334000 -0.327825 -0.000000 0.944739
-0.333000 -0.326880 -0.000000 0.945066
-0.332000 -0.325934 -0.000000 0.945392
-0.331000 -0.324989 -0.000000 0.945718
-0.330000 -0.324043 -0.000000 0.946042
-0.329000 -0.323097 -0.000000 0.946366
-0.328000 -0.322150 -0.000000 0.946689
-0.327000 -0.321203 -0.000000 0.947010
-0.326000 -0.320256 -0.000000 0.947331
-0.325000 -0.319309 -0.000000 0.947651
-0.324000 -0.318361 -0.000000 0.947970
-0.323000 -0.317413 -0.000000 0.948287
-0.322000 -0.316464 -0.000000 0.948604
-0.321000 -0.315516 -0.000000 0.948920
-0.320000 -0.314567 -0.000000 0.949235
-0.319000 -0.313617 -0.000000 0.949550
-0.318000 -0.312667 -0.000000 0.949863
-0.317000 -0.311717 -0.000000 0.950175
-0.316000 -0.310767 -0.000000 0.950486
-0.315000 -0.309816 -0.000000 0.950796
-0.314000 -0.308866 -0.000000 0.951106
-0.313000 -0.307914 -0.000000 0.951414
-0.312000 -0.306963 -0.000000 0.951722
-0.311000 -0.306011 -0.000000 0.952028
-0.310000 -0.305059 -0.000000 0.952334
-0.309000 -0.304106 -0.000000 0.952638
-0.308000 -0.303153 -0.000000 0.952942
-0.307000 -0.302200 -0.000000 0.953244
-0.306000 -0.301247 -0.000000 0.953546
-0.305000 -0.300293 -0.000000 0.953847
-0.304000 -0.299339 -0.000000 0.954147
-0.303000 -0.298385 -0.000000 0.954446
-0.302000 -0.297430 -0.000000 0.954744
-0.301000 -0.296475 -0.000000 0.955040
-0.300000 -0.295520 -0.000000 0.955336
-0.299000 -0.294565 -0.000000 0.955632
-0.298000 -0.293609 -0.000000 0.955926
-0.297000 -0.292653 -0.000000 0.956219
-0.296000 -0.291697 -0.000000 0.956511
-0.295000 -0.290740 -0.000000 0.956802
-0.294000 -0.289783 -0.000000 0.957092
-0.293000 -0.288826 -0.000000 0.957382
-0.292000 -0.287868 -0.000000 0.957670
-0.291000 -0.286910 -0.000000 0.957957
-0.290000 -0.285952 -0.000000 0.958244
-0.289000 -0.284994 -0.000000 0.958529
-0.288000 -0.284035 -0.000000 0.958814
-0.287000 -0.283076 -0.000000 0.959097
-0.286000 -0.282117 -0.000000 0.959380
-0.285000 -0.281157 -0.000000 0.959662
-0.284000 -0.280198 -0.000000 0.959942
-0.283000 -0.279238 -0.000000 0.960222
-0.282000 -0.278277 -0.000000 0.960501
-0.281000 -0.277317 -0.000000 0.960779
-0.280000 -0.276356 -0.000000 0.961055
-0.279000 -0.275394 -0.000000 0.961331
-0.278000 -0.274433 -0.000000 0.961606
-0.277000 -0.273471 -0.000000 0.961880
-0.276000 -0.272509 -0.000000 0.962153
-0.275000 -0.271547 -0.000000 0.962425
-0.274000 -0.270584 -0.000000 0.962696
-0.273000 -0.269622 -0.000000 0.962966
-0.272000 -0.268658 -0.000000 0.963236
-0.271000 -0.267695 -0.000000 0.963504
-0.270000 -0.266731 -0.000000 0.963771
-0.269000 -0.265768 -0.000000 0.964037
-0.268000 -0.264803 -0.000000 0.964302
-0.267000 -0.263839 -0.000000 0.964567
-0.266000 -0.262874 -0.000000 0.964830
-0.265000 -0.261909 -0.000000 0.965093
-0.264000 -0.260944 -0.000000 0.965354
-0.263000 -0.259979 -0.000000 0.965614
-0.262000 -0.259013 -0.000000 0.965874
-0.261000 -0.258047 -0.000000 0.966132
-0.260000 -0.257081 -0.000000 0.966390
-0.259000 -0.256114 -0.000000 0.966647
-0.258000 -0.255147 -0.000000 0.966902
-0.257000 -0.254180 -0.000000 0.967157
-0.256000 -0.253213 -0.000000 0.967411
-0.255000 -0.252245 -0.000000 0.967663
-0.254000 -0.251278 -0.000000 0.967915
-0.253000 -0.250310 -0.000000 0.968166
-0.252000 -0.249341 -0.000000 0.968416
-0.251000 -0.248373 -0.000000 0.968665
-0.250000 -0.247404 -0.000000 0.968912
-0.249000 -0.246435 -0.000000 0.969159
-0.248000 -0.245466 -0.000000 0.969405
-0.247000 -0.244496 -0.000000 0.969650
-0.246000 -0.243526 -0.000000 0.969894
-0.245000 -0.242556 -0.000000 0.970137
-0.244000 -0.241586 -0.000000 0.970379
-0.243000 -0.240616 -0.000000 0.970620
-0.242000 -0.239645 -0.000000 0.970861
-0.241000 -0.238674 -0.000000 0.971100
-0.240000 -0.237703 -0.000000 0.971338
-0.239000 -0.236731 -0.000000 0.971575
-0.238000 -0.235759 -0.000000 0.971811
-0.237000 -0.234788 -0.000000 0.972047
-0.236000 -0.233815 -0.000000 0.972281
-0.235000 -0.232843 -0.000000 0.972514
-0.234000 -0.231870 -0.000000 0.972747
-0.233000 -0.230897 -0.000000 0.972978
-0.232000 -0.229924 -0.000000 0.973208
-0.231000 -0.228951 -0.000000 0.973438
-0.230000 -0.227978 -0.000000 0.973666
-0.229000 -0.227004 -0.000000 0.973894
-0.228000 -0.226030 -0.000000 0.974120
-0.227000 -0.225056 -0.000000 0.974346
-0.226000 -0.224081 -0.000000 0.974571
-0.225000 -0.223106 -0.000000 0.974794
-0.224000 -0.222131 -0.000000 0.975017
-0.223000 -0.221156 -0.000000 0.975238
-0.222000 -0.220181 -0.000000 0.975459
-0.221000 -0.219205 -0.000000 0.975679
-0.220000 -0.218230 -0.000000 0.975897
-0.219000 -0.217254 -0.000000 0.976115
-0.218000 -0.216277 -0.000000 0.976332
-0.217000 -0.215301 -0.000000 0.976548
-0.216000 -0.214324 -0.000000 0.976763
-0.215000 -0.213347 -0.000000 0.976976
-0.214000 -0.212370 -0.000000 0.977189
-0.213000 -0.211393 -0.000000 0.977401
-0.212000 -0.210416 -0.000000 0.977612
-0.211000 -0.209438 -0.000000 0.977822
-0.210000 -0.208460 -0.000000 0.978031
-0.209000 -0.207482 -0.000000 0.978239
-0.208000 -0.206503 -0.000000 0.978446
-0.207000 -0.205525 -0.000000 0.978652
-0.206000 -0.204546 -0.000000 0.978857
-0.205000 -0.203567 -0.000000 0.979061
-0.204000 -0.202588 -0.000000 0.979264
-0.203000 -0.201609 -0.000000 0.979466
-0.202000 -0.200629 -0.000000 0.979667
-0.201000 -0.199649 -0.000000 0.979867
-0.200000 -0.198669 -0.000000 0.980067
-0.199000 -0.197689 -0.000000 0.980265
-0.198000 -0.196709 -0.000000 0.980462
-0.197000 -0.195728 -0.000000 0.980658
-0.196000 -0.194747 -0.000000 0.980853
-0.195000 -0.193767 -0.000000 0.981048
-0.194000 -0.192785 -0.000000 0.981241
-0.193000 -0.191804 -0.000000 0.981433
-0.192000 -0.190823 -0.000000 0.981625
-0.191000 -0.189841 -0.000000 0.981815
-0.190000 -0.188859 -0.000000 0.982004
-0.189000 -0.187877 -0.000000 0.982193
-0.188000 -0.186895 -0.000000 0.982380
-0.187000 -0.185912 -0.000000 0.982566
-0.186000 -0.184929 -0.000000 0.982752
-0.185000 -0.183947 -0.000000 0.982936
-0.184000 -0.182964 -0.000000 0.983120
-0.183000 -0.181980 -0.000000 0.983302
-0.182000 -0.180997 -0.000000 0.983484
-0.181000 -0.180013 -0.000000 0.983664
-0.180000 -0.179030 -0.000000 0.983844
-0.179000 -0.178046 -0.000000 0.984022
-0.178000 -0.177062 -0.000000 0.984200
-0.177000 -0.176077 -0.000000 0.984376
-0.176000 -0.175093 -0.000000 0.984552
-0.175000 -0.174108 -0.000000 0.984727
-0.174000 -0.173123 -0.000000 0.984900
-0.173000 -0.172138 -0.000000 0.985073
-0.172000 -0.171153 -0.000000 0.985244
-0.171000 -0.170168 -0.000000 0.985415
-0.170000 -0.169182 -0.000000 0.985585
-0.169000 -0.168197 -0.000000 0.985753
-0.168000 -0.167211 -0.000000 0.985921
-0.167000 -0.166225 -0.000000 0.986088
-0.166000 -0.165239 -0.000000 0.986254
-0.165000 -0.164252 -0.000000 0.986418
-0.164000 -0.163266 -0.000000 0.986582
-0.163000 -0.162279 -0.000000 0.986745
-0.162000 -0.161292 -0.000000 0.986907
-0.161000 -0.160305 -0.000000 0.987067
-0.160000 -0.159318 -0.000000 0.987227
-0.159000 -0.158331 -0.000000 0.987386
-0.158000 -0.157343 -0.000000 0.987544
-0.157000 -0.156356 -0.000000 0.987701
-0.156000 -0.155368 -0.000000 0.987857
-0.155000 -0.154380 -0.000000 0.988012
-0.154000 -0.153392 -0.000000 0.988165
-0.153000 -0.152404 -0.000000 0.988318
-0.152000 -0.151415 -0.000000 0.988470
-0.151000 -0.150427 -0.000000 0.988621
-0.150000 -0.149438 -0.000000 0.988771
-0.149000 -0.148449 -0.000000 0.988920
-0.148000 -0.147460 -0.000000 0.989068
-0.147000 -0.146471 -0.000000 0.989215
-0.146000 -0.145482 -0.000000 0.989361
-0.145000 -0.144492 -0.000000 0.989506
-0.144000 -0.143503 -0.000000 0.989650
-0.143000 -0.142513 -0.000000 0.989793
-0.142000 -0.141523 -0.000000 0.989935
-0.141000 -0.140533 -0.000000 0.990076
-0.140000 -0.139543 -0.000000 0.990216
-0.139000 -0.138553 -0.000000 0.990355
-0.138000 -0.137562 -0.000000 0.990493
-0.137000 -0.136572 -0.000000 0.990630
-0.136000 -0.135581 -0.000000 0.990766
-0.135000 -0.134590 -0.000000 0.990901
-0.134000 -0.133599 -0.000000 0.991035
-0.133000 -0.132608 -0.000000 0.991169
-0.132000 -0.131617 -0.000000 0.991301
-0.131000 -0.130626 -0.000000 0.991432
-0.130000 -0.129634 -0.000000 0.991562
-0.129000 -0.128643 -0.000000 0.991691
-0.128000 -0.127651 -0.000000 0.991819
-0.127000 -0.126659 -0.000000 0.991946
-0.126000 -0.125667 0.992072 0.992072
-0.125000 -0.124675 0.992198 0.992198
-0.124000 -0.123682 0.992322 0.992322
-0.123000 -0.122690 0.992445 0.992445
-0.122000 -0.121698 0.992567 0.992567
-0.121000 -0.120705 0.992688 0.992688
-0.120000 -0.119712 0.992809 0.992809
-0.119000 -0.118719 0.992928 0.992928
-0.118000 -0.117726 0.993046 0.993046
-0.117000 -0.116733 0.993163 0.993163
-0.116000 -0.115740 0.993280 0.993280
-0.115000 -0.114747 0.993395 0.993395
-0.114000 -0.113753 0.993509 0.993509
-0.113000 -0.112760 0.993622 0.993622
-0.112000 -0.111766 0.993735 0.993735
-0.111000 -0.110772 0.993846 0.993846
-0.110000 -0.109778 0.993956 0.993956
-0.109000 -0.108784 0.994065 0.994065
-0.108000 -0.107790 0.994174 0.994174
-0.107000 -0.106796 0.994281 0.994281
-0.106000 -0.105802 0.994387 0.994387
-0.105000 -0.104807 0.994493 0.994493
-0.104000 -0.103813 0.994597 0.994597
-0.103000 -0.102818 0.994700 0.994700
-0.102000 -0.101823 0.994803 0.994803
-0.101000 -0.100828 0.994904 0.994904
-0.100000 -0.099833 0.995004 0.995004
-0.099000 -0.098838 0.995104 0.995104
-0.098000 -0.097843 0.995202 0.995202
-0.097000 -0.096848 0.995299 0.995299
-0.096000 -0.095853 0.995396 0.995396
-0.095000 -0.094857 0.995491 0.995491
-0.094000 -0.093862 0.995585 0.995585
-0.093000 -0.092866 0.995679 0.995679
-0.092000 -0.091870 0.995771 0.995771
-0.091000 -0.090874 0.995862 0.995862
-0.090000 -0.089879 0.995953 0.995953
-0.089000 -0.088883 0.996042 0.996042
-0.088000 -0.087886 0.996130 0.996130
-0.087000 -0.086890 0.996218 0.996218
-0.086000 -0.085894 0.996304 0.996304
-0.085000 -0.084898 0.996390 0.996390
-0.084000 -0.083901 0.996474 0.996474
-0.083000 -0.082905 0.996557 0.996557
-0.082000 -0.081908 0.996640 0.996640
-0.081000 -0.080911 0.996721 0.996721
-0.080000 -0.079915 0.996802 0.996802
-0.079000 -0.078918 0.996881 0.996881
-0.078000 -0.077921 0.996960 0.996960
-0.077000 -0.076924 0.997037 0.997037
-0.076000 -0.075927 0.997113 0.997113
-0.075000 -0.074930 0.997189 0.997189
-0.074000 -0.073932 0.997263 0.997263
-0.073000 -0.072935 0.997337 0.997337
-0.072000 -0.071938 0.997409 0.997409
-0.071000 -0.070940 0.997481 0.997481
-0.070000 -0.069943 0.997551 0.997551
-0.069000 -0.068945 0.997620 0.997620
-0.068000 -0.067948 0.997689 0.997689
-0.067000 -0.066950 0.997756 0.997756
-0.066000 -0.065952 0.997823 0.997823
-0.065000 -0.064954 0.997888 0.997888
-0.064000 -0.063956 0.997953 0.997953
-0.063000 -0.062958 0.998016 0.998016
-0.062000 -0.061960 0.998079 0.998079
-0.061000 -0.060962 0.998140 0.998140
-0.060000 -0.059964 0.998201 0.998201
-0.059000 -0.058966 0.998260 0.998260
-0.058000 -0.057967 0.998318 0.998318
-0.057000 -0.056969 0.998376 0.998376
-0.056000 -0.055971 0.998432 0.998432
-0.055000 -0.054972 0.998488 0.998488
-0.054000 -0.053974 0.998542 0.998542
-0.053000 -0.052975 0.998596 0.998596
-0.052000 -0.051977 0.998648 0.998648
-0.051000 -0.050978 0.998700 0.998700
-0.050000 -0.049979 0.998750 0.998750
-0.049000 -0.048980 0.998800 0.998800
-0.048000 -0.047982 0.998848 0.998848
-0.047000 -0.046983 0.998896 0.998896
-0.046000 -0.045984 0.998942 0.998942
-0.045000 -0.044985 0.998988 0.998988
-0.044000 -0.043986 0.999032 0.999032
-0.043000 -0.042987 0.999076 0.999076
-0.042000 -0.041988 0.999118 0.999118
-0.041000 -0.040989 0.999160 0.999160
-0.040000 -0.039989 0.999200 0.999200
-0.039000 -0.038990 0.999240 0.999240
-0.038000 -0.037991 0.999278 0.999278
-0.037000 -0.036992 0.999316 0.999316
-0.036000 -0.035992 0.999352 0.999352
-0.035000 -0.034993 0.999388 0.999388
-0.034000 -0.033993 0.999422 0.999422
-0.033000 -0.032994 0.999456 0.999456
-0.032000 -0.031995 0.999488 0.999488
-0.031000 -0.030995 0.999520 0.999520
-0.030000 -0.029996 0.999550 0.999550
-0.029000 -0.028996 0.999580 0.999580
-0.028000 -0.027996 0.999608 0.999608
-0.027000 -0.026997 0.999636 0.999636
-0.026000 -0.025997 0.999662 0.999662
-0.025000 -0.024997 0.999688 0.999688
-0.024000 -0.023998 0.999712 0.999712
-0.023000 -0.022998 0.999736 0.999736
-0.022000 -0.021998 0.999758 0.999758
-0.021000 -0.020998 0.999780 0.999780
-0.020000 -0.019999 0.999800 0.999800
-0.019000 -0.018999 0.999820 0.999820
-0.018000 -0.017999 0.999838 0.999838
-0.017000 -0.016999 0.999856 0.999856
-0.016000 -0.015999 0.999872 0.999872
-0.015000 -0.014999 0.999888 0.999888
-0.014000 -0.014000 0.999902 0.999902
-0.013000 -0.013000 0.999916 0.999916
-0.012000 -0.012000 0.999928 0.999928
-0.011000 -0.011000 0.999940 0.999940
-0.010000 -0.010000 0.999950 0.999950
-0.009000 -0.009000 0.999960 0.999960
-0.008000 -0.008000 0.999968 0.999968
-0.007000 -0.007000 0.999976 0.999976
-0.006000 -0.006000 0.999982 0.999982
-0.005000 -0.005000 0.999988 0.999988
-0.004000 -0.004000 0.999992 0.999992
-0.003000 -0.003000 0.999996 0.999996
-0.002000 -0.002000 0.999998 0.999998
-0.001000 -0.001000 1.000000 1.000000
0.000000 0.000000 1.000000 1.000000
0.001000 0.001000 1.000000 1.000000
0.002000 0.002000 0.999998 0.999998
0.003000 0.003000 0.999996 0.999996
0.004000 0.004000 0.999992 0.999992
0.005000 0.005000 0.999988 0.999988
0.006000 0.006000 0.999982 0.999982
0.007000 0.007000 0.999976 0.999976
0.008000 0.008000 0.999968 0.999968
0.009000 0.009000 0.999960 0.999960
0.010000 0.010000 0.999950 0.999950
0.011000 0.011000 0.999940 0.999940
0.012000 0.012000 0.999928 0.999928
0.013000 0.013000 0.999916 0.999916
0.014000 0.014000 0.999902 0.999902
0.015000 0.014999 0.999888 0.999888
0.016000 0.015999 0.999872 0.999872
0.017000 0.016999 0.999856 0.999856
0.018000 0.017999 0.999838 0.999838
0.019000 0.018999 0.999820 0.999820
0.020000 0.019999 0.999800 0.999800
0.021000 0.020998 0.999780 0.999780
0.022000 0.021998 0.999758 0.999758
0.023000 0.022998 0.999736 0.999736
0.024000 0.023998 0.999712 0.999712
0.025000 0.024997 0.999688 0.999688
0.026000 0.025997 0.999662 0.999662
0.027000 0.026997 0.999636 0.999636
0.028000 0.027996 0.999608 0.999608
0.029000 0.028996 0.999580 0.999580
0.030000 0.029996 0.999550 0.999550
0.031000 0.030995 0.999520 0.999520
0.032000 0.031995 0.999488 0.999488
0.033000 0.032994 0.999456 0.999456
0.034000 0.033993 0.999422 0.999422
0.035000 0.034993 0.999388 0.999388
0.036000 0.035992 0.999352 0.999352
0.037000 0.036992 0.999316 0.999316
0.038000 0.037991 0.999278 0.999278
0.039000 0.038990 0.999240 0.999240
0.040000 0.039989 0.999200 0.999200
0.041000 0.040989 0.999160 0.999160
0.042000 0.041988 0.999118 0.999118
0.043000 0.042987 0.999076 0.999076
0.044000 0.043986 0.999032 0.999032
0.045000 0.044985 0.998988 0.998988
0.046000 0.045984 0.998942 0.998942
0.047000 0.046983 0.998896 0.998896
0.048000 0.047982 0.998848 0.998848
0.049000 0.048980 0.998800 0.998800
0.050000 0.049979 0.998750 0.998750
0.051000 0.050978 0.998700 0.998700
0.052000 0.051977 0.998648 0.998648
0.053000 0.052975 0.998596 0.998596
0.054000 0.053974 0.998542 0.998542
0.055000 0.054972 0.998488 0.998488
0.056000 0.055971 0.998432 0.998432
0.057000 0.056969 0.998376 0.998376
0.058000 0.057967 0.998318 0.998318
0.059000 0.058966 0.998260 0.998260
0.060000 0.059964 0.998201 0.998201
0.061000 0.060962 0.998140 0.998140
0.062000 0.061960 0.998079 0.998079
0.063000 0.062958 0.998016 0.998016
0.064000 0.063956 0.997953 0.997953
0.065000 0.064954 0.997888 0.997888
0.066000 0.065952 0.997823 0.997823
0.067000 0.066950 0.997756 0.997756
0.068000 0.067948 0.997689 0.997689
0.069000 0.068945 0.997620 0.997620
0.070000 0.069943 0.997551 0.997551
0.071000 0.070940 0.997481 0.997481
0.072000 0.071938 0.997409 0.997409
0.073000 0.072935 0.997337 0.997337
0.074000 0.073932 0.997263 0.997263
0.075000 0.074930 0.997189 0.997189
0.076000 0.075927 0.997113 0.997113
0.077000 0.076924 0.997037 0.997037
0.078000 0.077921 0.996960 0.996960
0.079000 0.078918 0.996881 0.996881
0.080000 0.079915 0.996802 0.996802
0.081000 0.080911 0.996721 0.996721
0.082000 0.081908 0.996640 0.996640
0.083000 0.082905 0.996557 0.996557
0.084000 0.083901 0.996474 0.996474
0.085000 0.084898 0.996390 0.996390
0.086000 0.085894 0.996304 0.996304
0.087000 0.086890 0.996218 0.996218
0.088000 0.087886 0.996130 0.996130
0.089000 0.088883 0.996042 0.996042
0.090000 0.089879 0.995953 0.995953
0.091000 0.090874 0.995862 0.995862
0.092000 0.091870 0.995771 0.995771
0.093000 0.092866 0.995679 0.995679
0.094000 0.093862 0.995585 0.995585
0.095000 0.094857 0.995491 0.995491
0.096000 0.095853 0.995396 0.995396
0.097000 0.096848 0.995299 0.995299
0.098000 0.097843 0.995202 0.995202
0.099000 0.098838 0.995104 0.995104
0.100000 0.099833 0.995004 0.995004
0.101000 0.100828 0.994904 0.994904
0.102000 0.101823 0.994803 0.994803
0.103000 0.102818 0.994700 0.994700
0.104000 0.103813 0.994597 0.994597
0.105000 0.104807 0.994493 0.994493
0.106000 0.105802 0.994387 0.994387
0.107000 0.106796 0.994281 0.994281
0.108000 0.107790 0.994174 0.994174
0.109000 0.108784 0.994065 0.994065
0.110000 0.109778 0.993956 0.993956
0.111000 0.110772 0.993846 0.993846
0.112000 0.111766 0.993735 0.993735
0.113000 0.112760 0.993622 0.993622
0.114000 0.113753 0.993509 0.993509
0.115000 0.114747 0.993395 0.993395
0.116000 0.115740 0.993280 0.993280
0.117000 0.116733 0.993163 0.993163
0.118000 0.117726 0.993046 0.993046
0.119000 0.118719 0.992928 0.992928
0.120000 0.119712 0.992809 0.992809
0.121000 0.120705 0.992688 0.992688
0.122000 0.121698 0.992567 0.992567
0.123000 0.122690 0.992445 0.992445
0.124000 0.123682 0.992322 0.992322
0.125000 0.124675 0.992198 0.992198
0.126000 0.125667 0.000000 0.992072
0.127000 0.126659 0.000000 0.991946
0.128000 0.127651 0.000000 0.991819
0.129000 0.128643 0.000000 0.991691
0.130000 0.129634 0.000000 0.991562
0.131000 0.130626 0.000000 0.991432
0.132000 0.131617 0.000000 0.991301
0.133000 0.132608 0.000000 0.991169
0.134000 0.133599 0.000000 0.991035
0.135000 0.134590 0.000000 0.990901
0.136000 0.135581 0.000000 0.990766
0.137000 0.136572 0.000000 0.990630
0.138000 0.137562 0.000000 0.990493
0.139000 0.138553 0.000000 0.990355
0.140000 0.139543 0.000000 0.990216
0.141000 0.140533 0.000000 0.990076
0.142000 0.141523 0.000000 0.989935
0.143000 0.142513 0.000000 0.989793
0.144000 0.143503 0.000000 0.989650
0.145000 0.144492 0.000000 0.989506
0.146000 0.145482 0.000000 0.989361
0.147000 0.146471 0.000000 0.989215
0.148000 0.147460 0.000000 0.989068
0.149000 0.148449 0.000000 0.988920
0.150000 0.149438 0.000000 0.988771
0.151000 0.150427 0.000000 0.988621
0.152000 0.151415 0.000000 0.988470
0.153000 0.152404 0.000000 0.988318
0.154000 0.153392 0.000000 0.988165
0.155000 0.154380 0.000000 0.988012
0.156000 0.155368 0.000000 0.987857
0.157000 0.156356 0.000000 0.987701
0.158000 0.157343 0.000000 0.987544
0.159000 0.158331 0.000000 0.987386
0.160000 0.159318 0.000000 0.987227
0.161000 0.160305 0.000000 0.987067
0.162000 0.161292 0.000000 0.986907
0.163000 0.162279 0.000000 0.986745
0.164000 0.163266 0.000000 0.986582
0.165000 0.164252 0.000000 0.986418
0.166000 0.165239 0.000000 0.986254
0.167000 0.166225 0.000000 0.986088
0.168000 0.167211 0.000000 0.985921
0.169000 0.168197 0.000000 0.985753
0.170000 0.169182 0.000000 0.985585
0.171000 0.170168 0.000000 0.985415
0.172000 0.171153 0.000000 0.985244
0.173000 0.172138 0.000000 0.985073
0.174000 0.173123 0.000000 0.984900
0.175000 0.174108 0.000000 0.984727
0.176000 0.175093 0.000000 0.984552
0.177000 0.176077 0.000000 0.984376
0.178000 0.177062 0.000000 0.984200
0.179000 0.178046 0.000000 0.984022
0.180000 0.179030 0.000000 0.983844
0.181000 0.180013 0.000000 0.983664
0.182000 0.180997 0.000000 0.983484
0.183000 0.181980 0.000000 0.983302
0.184000 0.182964 0.000000 0.983120
0.185000 0.183947 0.000000 0.982936
0.186000 0.184929 0.000000 0.982752
0.187000 0.185912 0.000000 0.982566
0.188000 0.186895 0.000000 0.982380
0.189000 0.187877 0.000000 0.982193
0.190000 0.188859 0.000000 0.982004
0.191000 0.189841 0.000000 0.981815
0.192000 0.190823 0.000000 0.981625
0.193000 0.191804 0.000000 0.981433
0.194000 0.192785 0.000000 0.981241
0.195000 0.193767 0.000000 0.981048
0.196000 0.194747 0.000000 0.980853
0.197000 0.195728 0.000000 0.980658
0.198000 0.196709 0.000000 0.980462
0.199000 0.197689 0.000000 0.980265
0.200000 0.198669 0.000000 0.980067
0.201000 0.199649 0.000000 0.979867
0.202000 0.200629 0.000000 0.979667
0.203000 0.201609 0.000000 0.979466
0.204000 0.202588 0.000000 0.979264
0.205000 0.203567 0.000000 0.979061
0.206000 0.204546 0.000000 0.978857
0.207000 0.205525 0.000000 0.978652
0.208000 0.206503 0.000000 0.978446
0.209000 0.207482 0.000000 0.978239
0.210000 0.208460 0.000000 0.978031
0.211000 0.209438 0.000000 0.977822
0.212000 0.210416 0.000000 0.977612
0.213000 0.211393 0.000000 0.977401
0.214000 0.212370 0.000000 0.977189
0.215000 0.213347 0.000000 0.976976
0.216000 0.214324 0.000000 0.976763
0.217000 0.215301 0.000000 0.976548
0.218000 0.216277 0.000000 0.976332
0.219000 0.217254 0.000000 0.976115
0.220000 0.218230 0.000000 0.975897
0.221000 0.219205 0.000000 0.975679
0.222000 0.220181 0.000000 0.975459
0.223000 0.221156 0.000000 0.975238
0.224000 0.222131 0.000000 0.975017
0.225000 0.223106 0.000000 0.974794
0.226000 0.224081 0.000000 0.974571
0.227000 0.225056 0.000000 0.974346
0.228000 0.226030 0.000000 0.974120
0.229000 0.227004 0.000000 0.973894
0.230000 0.227978 0.000000 0.973666
0.231000 0.228951 0.000000 0.973438
0.232000 0.229924 0.000000 0.973208
0.233000 0.230897 0.000000 0.972978
0.234000 0.231870 0.000000 0.972747
0.235000 0.232843 0.000000 0.972514
0.236000 0.233815 0.000000 0.972281
0.237000 0.234788 0.000000 0.972047
0.238000 0.235759 0.000000 0.971811
0.239000 0.236731 0.000000 0.971575
0.240000 0.237703 0.000000 0.971338
0.241000 0.238674 0.000000 0.971100
0.242000 0.239645 0.000000 0.970861
0.243000 0.240616 0.000000 0.970620
0.244000 0.241586 0.000000 0.970379
0.245000 0.242556 0.000000 0.970137
0.246000 0.243526 0.000000 0.969894
0.247000 0.244496 0.000000 0.969650
0.248000 0.245466 0.000000 0.969405
0.249000 0.246435 0.000000 0.969159
0.250000 0.247404 0.000000 0.968912
0.251000 0.248373 0.000000 0.968665
0.252000 0.249341 0.000000 0.968416
0.253000 0.250310 0.000000 0.968166
0.254000 0.251278 0.000000 0.967915
0.255000 0.252245 0.000000 0.967663
0.256000 0.253213 0.000000 0.967411
0.257000 0.254180 0.000000 0.967157
0.258000 0.255147 0.000000 0.966902
0.259000 0.256114 0.000000 0.966647
0.260000 0.257081 0.000000 0.966390
0.261000 0.258047 0.000000 0.966132
0.262000 0.259013 0.000000 0.965874
0.263000 0.259979 0.000000 0.965614
0.264000 0.260944 0.000000 0.965354
0.265000 0.261909 0.000000 0.965093
0.266000 0.262874 0.000000 0.964830
0.267000 0.263839 0.000000 0.964567
0.268000 0.264803 0.000000 0.964302
0.269000 0.265768 0.000000 0.964037
0.270000 0.266731 0.000000 0.963771
0.271000 0.267695 0.000000 0.963504
0.272000 0.268658 0.000000 0.963236
0.273000 0.269622 0.000000 0.962966
0.274000 0.270584 0.000000 0.962696
0.275000 0.271547 0.000000 0.962425
0.276000 0.272509 0.000000 0.962153
0.277000 0.273471 0.000000 0.961880
0.278000 0.274433 0.000000 0.961606
0.279000 0.275394 0.000000 0.961331
0.280000 0.276356 0.000000 0.961055
0.281000 0.277317 0.000000 0.960779
0.282000 0.278277 0.000000 0.960501
0.283000 0.279238 0.000000 0.960222
0.284000 0.280198 0.000000 0.959942
0.285000 0.281157 0.000000 0.959662
0.286000 0.282117 0.000000 0.959380
0.287000 0.283076 0.000000 0.959097
0.288000 0.284035 0.000000 0.958814
0.289000 0.284994 0.000000 0.958529
0.290000 0.285952 0.000000 0.958244
0.291000 0.286910 0.000000 0.957957
0.292000 0.287868 0.000000 0.957670
0.293000 0.288826 0.000000 0.957382
0.294000 0.289783 0.000000 0.957092
0.295000 0.290740 0.000000 0.956802
0.296000 0.291697 0.000000 0.956511
0.297000 0.292653 0.000000 0.956219
0.298000 0.293609 0.000000 0.955926
0.299000 0.294565 0.000000 0.955632
0.300000 0.295520 0.000000 0.955336
0.301000 0.296475 0.000000 0.955040
0.302000 0.297430 0.000000 0.954744
0.303000 0.298385 0.000000 0.954446
0.304000 0.299339 0.000000 0.954147
0.305000 0.300293 0.000000 0.953847
0.306000 0.301247 0.000000 0.953546
0.307000 0.302200 0.000000 0.953244
0.308000 0.303153 0.000000 0.952942
0.309000 0.304106 0.000000 0.952638
0.310000 0.305059 0.000000 0.952334
0.311000 0.306011 0.000000 0.952028
0.312000 0.306963 0.000000 0.951722
0.313000 0.307914 0.000000 0.951414
0.314000 0.308866 0.000000 0.951106
0.315000 0.309816 0.000000 0.950796
0.316000 0.310767 0.000000 0.950486
0.317000 0.311717 0.000000 0.950175
0.318000 0.312667 0.000000 0.949863
0.319000 0.313617 0.000000 0.949550
0.320000 0.314567 0.000000 0.949235
0.321000 0.315516 0.000000 0.948920
0.322000 0.316464 0.000000 0.948604
0.323000 0.317413 0.000000 0.948287
0.324000 0.318361 0.000000 0.947970
0.325000 0.319309 0.000000 0.947651
0.326000 0.320256 0.000000 0.947331
0.327000 0.321203 0.000000 0.947010
0.328000 0.322150 0.000000 0.946689
0.329000 0.323097 0.000000 0.946366
0.330000 0.324043 0.000000 0.946042
0.331000 0.324989 0.000000 0.945718
0.332000 0.325934 0.000000 0.945392
0.333000 0.326880 0.000000 0.945066
0.334000 0.327825 0.000000 0.944739
0.335000 0.328769 0.000000 0.944410
0.336000 0.329713 0.000000 0.944081
0.337000 0.330657 0.000000 0.943751
0.338000 0.331601 0.000000 0.943420
0.339000 0.332544 0.000000 0.943088
0.340000 0.333487 0.000000 0.942755
0.341000 0.334430 0.000000 0.942421
0.342000 0.335372 0.000000 0.942086
0.343000 0.336314 0.000000 0.941750
0.344000 0.337255 0.000000 0.941413
0.345000 0.338197 0.000000 0.941075
0.346000 0.339138 0.000000 0.940737
0.347000 0.340078 0.000000 0.940397
0.348000 0.341018 0.000000 0.940057
0.349000 0.341958 0.000000 0.939715
0.350000 0.342898 0.000000 0.939373
0.351000 0.343837 0.000000 0.939029
0.352000 0.344776 0.000000 0.938685
0.353000 0.345714 0.000000 0.938340
0.354000 0.346653 0.000000 0.937994
0.355000 0.347590 0.000000 0.937646
0.356000 0.348528 0.000000 0.937298
0.357000 0.349465 0.000000 0.936949
0.358000 0.350402 0.000000 0.936599
0.359000 0.351338 0.000000 0.936249
0.360000 0.352274 0.000000 0.935897
0.361000 0.353210 0.000000 0.935544
0.362000 0.354145 0.000000 0.935190
0.363000 0.355080 0.000000 0.934836
0.364000 0.356015 0.000000 0.934480
0.365000 0.356949 0.000000 0.934124
0.366000 0.357883 0.000000 0.933766
0.367000 0.358817 0.000000 0.933408
0.368000 0.359750 0.000000 0.933049
0.369000 0.360683 0.000000 0.932688
0.370000 0.361615 0.000000 0.932327
0.371000 0.362548 0.000000 0.931965
0.372000 0.363479 0.000000 0.931602
0.373000 0.364411 0.000000 0.931238
0.374000 0.365342 0.000000 0.930873
0.375000 0.366273 0.000000 0.930508
0.376000 0.367203 0.000000 0.930141
0.377000 0.368133 0.000000 0.929773
0.378000 0.369062 0.000000 0.929405
0.379000 0.369992 0.000000 0.929035
0.380000 0.370920 0.000000 0.928665
0.381000 0.371849 0.000000 0.928293
0.382000 0.372777 0.000000 0.927921
0.383000 0.373705 0.000000 0.927548
0.384000 0.374632 0.000000 0.927174
0.385000 0.375559 0.000000 0.926798
0.386000 0.376486 0.000000 0.926422
0.387000 0.377412 0.000000 0.926045
0.388000 0.378338 0.000000 0.925668
0.389000 0.379263 0.000000 0.925289
0.390000 0.380188 0.000000 0.924909
0.391000 0.381113 0.000000 0.924528
0.392000 0.382037 0.000000 0.924147
0.393000 0.382961 0.000000 0.923764
0.394000 0.383885 0.000000 0.923381
0.395000 0.384808 0.000000 0.922997
0.396000 0.385731 0.000000 0.922611
0.397000 0.386653 0.000000 0.922225
0.398000 0.387575 0.000000 0.921838
0.399000 0.388497 0.000000 0.921450
0.400000 0.389418 0.000000 0.921061
0.401000 0.390339 0.000000 0.920671
0.402000 0.391260 0.000000 0.920280
0.403000 0.392180 0.000000 0.919889
0.404000 0.393099 0.000000 0.919496
0.405000 0.394019 0.000000 0.919102
0.406000 0.394938 0.000000 0.918708
0.407000 0.395856 0.000000 0.918313
0.408000 0.396774 0.000000 0.917916
0.409000 0.397692 0.000000 0.917519
0.410000 0.398609 0.000000 0.917121
0.411000 0.399526 0.000000 0.916722
0.412000 0.400443 0.000000 0.916322
0.413000 0.401359 0.000000 0.915921
0.414000 0.402275 0.000000 0.915519
0.415000 0.403190 0.000000 0.915116
0.416000 0.404105 0.000000 0.914713
0.417000 0.405019 0.000000 0.914308
0.418000 0.405933 0.000000 0.913903
0.419000 0.406847 0.000000 0.913496
0.420000 0.407760 0.000000 0.913089
0.421000 0.408673 0.000000 0.912681
0.422000 0.409586 0.000000 0.912272
0.423000 0.410498 0.000000 0.911862
0.424000 0.411410 0.000000 0.911451
0.425000 0.412321 0.000000 0.911039
0.426000 0.413232 0.000000 0.910626
0.427000 0.414142 0.000000 0.910212
0.428000 0.415052 0.000000 0.909798
0.429000 0.415962 0.000000 0.909382
0.430000 0.416871 0.000000 0.908966
0.431000 0.417780 0.000000 0.908548
0.432000 0.418688 0.000000 0.908130
0.433000 0.419596 0.000000 0.907711
0.434000 0.420503 0.000000 0.907291
0.435000 0.421410 0.000000 0.906870
0.436000 0.422317 0.000000 0.906448
0.437000 0.423223 0.000000 0.906025
0.438000 0.424129 0.000000 0.905602
0.439000 0.425035 0.000000 0.905177
0.440000 0.425939 0.000000 0.904752
0.441000 0.426844 0.000000 0.904325
0.442000 0.427748 0.000000 0.903898
0.443000 0.428652 0.000000 0.903470
0.444000 0.429555 0.000000 0.903041
0.445000 0.430458 0.000000 0.902611
0.446000 0.431360 0.000000 0.902180
0.447000 0.432262 0.000000 0.901748
0.448000 0.433164 0.000000 0.901315
0.449000 0.434065 0.000000 0.900882
0.450000 0.434966 0.000000 0.900447
0.451000 0.435866 0.000000 0.900012
0.452000 0.436766 0.000000 0.899575
0.453000 0.437665 0.000000 0.899138
0.454000 0.438564 0.000000 0.898700
0.455000 0.439462 0.000000 0.898261
0.456000 0.440360 0.000000 0.897821
0.457000 0.441258 0.000000 0.897380
0.458000 0.442155 0.000000 0.896939
0.459000 0.443052 0.000000 0.896496
0.460000 0.443948 0.000000 0.896052
0.461000 0.444844 0.000000 0.895608
0.462000 0.445739 0.000000 0.895163
0.463000 0.446634 0.000000 0.894717
0.464000 0.447529 0.000000 0.894270
0.465000 0.448423 0.000000 0.893822
0.466000 0.449316 0.000000 0.893373
0.467000 0.450210 0.000000 0.892923
0.468000 0.451102 0.000000 0.892472
0.469000 0.451994 0.000000 0.892021
0.470000 0.452886 0.000000 0.891568
0.471000 0.453778 0.000000 0.891115
0.472000 0.454669 0.000000 0.890661
0.473000 0.455559 0.000000 0.890206
0.474000 0.456449 0.000000 0.889750
0.475000 0.457338 0.000000 0.889293
0.476000 0.458228 0.000000 0.888835
0.477000 0.459116 0.000000 0.888376
0.478000 0.460004 0.000000 0.887917
0.479000 0.460892 0.000000 0.887456
0.480000 0.461779 0.000000 0.886995
0.481000 0.462666 0.000000 0.886533
0.482000 0.463552 0.000000 0.886070
0.483000 0.464438 0.000000 0.885606
0.484000 0.465323 0.000000 0.885141
0.485000 0.466208 0.000000 0.884675
0.486000 0.467093 0.000000 0.884208
0.487000 0.467977 0.000000 0.883741
0.488000 0.468860 0.000000 0.883272
0.489000 0.469743 0.000000 0.882803
0.490000 0.470626 0.000000 0.882333
0.491000 0.471508 0.000000 0.881862
0.492000 0.472390 0.000000 0.881390
0.493000 0.473271 0.000000 0.880917
0.494000 0.474151 0.000000 0.880443
0.495000 0.475032 0.000000 0.879969
0.496000 0.475911 0.000000 0.879493
0.497000 0.476791 0.000000 0.879017
0.498000 0.477669 0.000000 0.878540
0.499000 0.478548 0.000000 0.878062
0.500000 0.479426 0.000000 0.877583
0.501000 0.480303 0.000000 0.877103
0.502000 0.481180 0.000000 0.876622
0.503000 0.482056 0.000000 0.876140
0.504000 0.482932 0.000000 0.875658
0.505000 0.483807 0.000000 0.875174
0.506000 0.484682 0.000000 0.874690
0.507000 0.485557 0.000000 0.874205
0.508000 0.486431 0.000000 0.873719
0.509000 0.487304 0.000000 0.873232
0.510000 0.488177 0.000000 0.872745
0.511000 0.489050 0.000000 0.872256
0.512000 0.489922 0.000000 0.871766
0.513000 0.490793 0.000000 0.871276
0.514000 0.491664 0.000000 0.870785
0.515000 0.492535 0.000000 0.870293
0.516000 0.493405 0.000000 0.869800
0.517000 0.494274 0.000000 0.869306
0.518000 0.495144 0.000000 0.868811
0.519000 0.496012 0.000000 0.868316
0.520000 0.496880 0.000000 0.867819
0.521000 0.497748 0.000000 0.867322
0.522000 0.498615 0.000000 0.866824
0.523000 0.499481 0.000000 0.866325
0.524000 0.500347 0.000000 0.865825
0.525000 0.501213 0.000000 0.865324
0.526000 0.502078 0.000000 0.864822
0.527000 0.502943 0.000000 0.864320
0.528000 0.503807 0.000000 0.863816
0.529000 0.504670 0.000000 0.863312
0.530000 0.505533 0.000000 0.862807
0.531000 0.506396 0.000000 0.862301
0.532000 0.507258 0.000000 0.861794
0.533000 0.508119 0.000000 0.861287
0.534000 0.508981 0.000000 0.860778
0.535000 0.509841 0.000000 0.860269
0.536000 0.510701 0.000000 0.859758
0.537000 0.511561 0.000000 0.859247
0.538000 0.512420 0.000000 0.858735
0.539000 0.513278 0.000000 0.858222
0.540000 0.514136 0.000000 0.857709
0.541000 0.514993 0.000000 0.857194
0.542000 0.515850 0.000000 0.856679
0.543000 0.516707 0.000000 0.856162
0.544000 0.517563 0.000000 0.855645
0.545000 0.518418 0.000000 0.855127
0.546000 0.519273 0.000000 0.854608
0.547000 0.520127 0.000000 0.854089
0.548000 0.520981 0.000000 0.853568
0.549000 0.521834 0.000000 0.853047
0.550000 0.522687 0.000000 0.852525
0.551000 0.523539 0.000000 0.852001
0.552000 0.524391 0.000000 0.851477
0.553000 0.525242 0.000000 0.850953
0.554000 0.526093 0.000000 0.850427
0.555000 0.526943 0.000000 0.849900
0.556000 0.527793 0.000000 0.849373
0.557000 0.528642 0.000000 0.848845
0.558000 0.529491 0.000000 0.848316
0.559000 0.530339 0.000000 0.847786
0.560000 0.531186 0.000000 0.847255
0.561000 0.532033 0.000000 0.846724
0.562000 0.532880 0.000000 0.846191
0.563000 0.533726 0.000000 0.845658
0.564000 0.534571 0.000000 0.845124
0.565000 0.535416 0.000000 0.844589
0.566000 0.536260 0.000000 0.844053
0.567000 0.537104 0.000000 0.843516
0.568000 0.537947 0.000000 0.842979
0.569000 0.538790 0.000000 0.842440
0.570000 0.539632 0.000000 0.841901
0.571000 0.540474 0.000000 0.841361
0.572000 0.541315 0.000000 0.840820
0.573000 0.542155 0.000000 0.840278
0.574000 0.542995 0.000000 0.839736
0.575000 0.543835 0.000000 0.839192
0.576000 0.544674 0.000000 0.838648
0.577000 0.545512 0.000000 0.838103
0.578000 0.546350 0.000000 0.837557
0.579000 0.547187 0.000000 0.837010
0.580000 0.548024 0.000000 0.836463
0.581000 0.548860 0.000000 0.835914
0.582000 0.549696 0.000000 0.835365
0.583000 0.550531 0.000000 0.834815
0.584000 0.551365 0.000000 0.834264
0.585000 0.552199 0.000000 0.833712
0.586000 0.553033 0.000000 0.833159
0.587000 0.553866 0.000000 0.832606
0.588000 0.554698 0.000000 0.832052
0.589000 0.555530 0.000000 0.831497
0.590000 0.556361 0.000000 0.830941
0.591000 0.557192 0.000000 0.830384
0.592000 0.558022 0.000000 0.829826
0.593000 0.558851 0.000000 0.829268
0.594000 0.559680 0.000000 0.828709
0.595000 0.560509 0.000000 0.828148
0.596000 0.561337 0.000000 0.827588
0.597000 0.562164 0.000000 0.827026
0.598000 0.562991 0.000000 0.826463
0.599000 0.563817 0.000000 0.825900
0.600000 0.564642 0.000000 0.825336
0.601000 0.565468 0.000000 0.824771
0.602000 0.566292 0.000000 0.824205
0.603000 0.567116 0.000000 0.823638
0.604000 0.567939 0.000000 0.823070
0.605000 0.568762 0.000000 0.822502
0.606000 0.569584 0.000000 0.821933
0.607000 0.570406 0.000000 0.821363
0.608000 0.571227 0.000000 0.820792
0.609000 0.572048 0.000000 0.820220
0.610000 0.572867 0.000000 0.819648
0.611000 0.573687 0.000000 0.819075
0.612000 0.574506 0.000000 0.818501
0.613000 0.575324 0.000000 0.817926
0.614000 0.576141 0.000000 0.817350
0.615000 0.576959 0.000000 0.816773
0.616000 0.577775 0.000000 0.816196
0.617000 0.578591 0.000000 0.815618
0.618000 0.579406 0.000000 0.815039
0.619000 0.580221 0.000000 0.814459
0.620000 0.581035 0.000000 0.813878
0.621000 0.581849 0.000000 0.813297
0.622000 0.582662 0.000000 0.812715
0.623000 0.583474 0.000000 0.812132
0.624000 0.584286 0.000000 0.811548
0.625000 0.585097 0.000000 0.810963
0.626000 0.585908 0.000000 0.810378
0.627000 0.586718 0.000000 0.809791
0.628000 0.587528 0.000000 0.809204
0.629000 0.588336 0.000000 0.808616
0.630000 0.589145 0.000000 0.808028
0.631000 0.589952 0.000000 0.807438
0.632000 0.590760 0.000000 0.806848
0.633000 0.591566 0.000000 0.806256
0.634000 0.592372 0.000000 0.805664
0.635000 0.593178 0.000000 0.805072
0.636000 0.593982 0.000000 0.804478
0.637000 0.594786 0.000000 0.803884
0.638000 0.595590 0.000000 0.803289
0.639000 0.596393 0.000000 0.802693
0.640000 0.597195 0.000000 0.802096
0.641000 0.597997 0.000000 0.801498
0.642000 0.598798 0.000000 0.800900
0.643000 0.599599 0.000000 0.800301
0.644000 0.600399 0.000000 0.799701
0.645000 0.601198 0.000000 0.799100
0.646000 0.601997 0.000000 0.798498
0.647000 0.602795 0.000000 0.797896
0.648000 0.603593 0.000000 0.797293
0.649000 0.604390 0.000000 0.796689
0.650000 0.605186 0.000000 0.796084
0.651000 0.605982 0.000000 0.795478
0.652000 0.606777 0.000000 0.794872
0.653000 0.607572 0.000000 0.794265
0.654000 0.608366 0.000000 0.793657
0.655000 0.609159 0.000000 0.793048
0.656000 0.609952 0.000000 0.792438
0.657000 0.610744 0.000000 0.791828
0.658000 0.611536 0.000000 0.791217
0.659000 0.612327 0.000000 0.790605
0.660000 0.613117 0.000000 0.789992
0.661000 0.613907 0.000000 0.789379
0.662000 0.614696 0.000000 0.788764
0.663000 0.615484 0.000000 0.788149
0.664000 0.616272 0.000000 0.787533
0.665000 0.617059 0.000000 0.786917
0.666000 0.617846 0.000000 0.786299
0.667000 0.618632 0.000000 0.785681
0.668000 0.619417 0.000000 0.785062
0.669000 0.620202 0.000000 0.784442
0.670000 0.620986 0.000000 0.783822
0.671000 0.621769 0.000000 0.783200
0.672000 0.622552 0.000000 0.782578
0.673000 0.623335 0.000000 0.781955
0.674000 0.624116 0.000000 0.781331
0.675000 0.624897 0.000000 0.780707
0.676000 0.625678 0.000000 0.780082
0.677000 0.626457 0.000000 0.779456
0.678000 0.627237 0.000000 0.778829
0.679000 0.628015 0.000000 0.778201
0.680000 0.628793 0.000000 0.777573
0.681000 0.629570 0.000000 0.776944
0.682000 0.630347 0.000000 0.776314
0.683000 0.631123 0.000000 0.775683
0.684000 0.631898 0.000000 0.775051
0.685000 0.632673 0.000000 0.774419
0.686000 0.633447 0.000000 0.773786
0.687000 0.634221 0.000000 0.773152
0.688000 0.634993 0.000000 0.772518
0.689000 0.635766 0.000000 0.771882
0.690000 0.636537 0.000000 0.771246
0.691000 0.637308 0.000000 0.770609
0.692000 0.638078 0.000000 0.769971
0.693000 0.638848 0.000000 0.769333
0.694000 0.639617 0.000000 0.768694
0.695000 0.640385 0.000000 0.768054
0.696000 0.641153 0.000000 0.767413
0.697000 0.641920 0.000000 0.766771
0.698000 0.642687 0.000000 0.766129
0.699000 0.643453 0.000000 0.765486
0.700000 0.644218 0.000000 0.764842
0.701000 0.644982 0.000000 0.764198
0.702000 0.645746 0.000000 0.763552
0.703000 0.646509 0.000000 0.762906
0.704000 0.647272 0.000000 0.762259
0.705000 0.648034 0.000000 0.761612
0.706000 0.648795 0.000000 0.760963
0.707000 0.649556 0.000000 0.760314
0.708000 0.650316 0.000000 0.759664
0.709000 0.651075 0.000000 0.759013
0.710000 0.651834 0.000000 0.758362
0.711000 0.652592 0.000000 0.757710
0.712000 0.653349 0.000000 0.757057
0.713000 0.654106 0.000000 0.756403
0.714000 0.654862 0.000000 0.755748
0.715000 0.655617 0.000000 0.755093
0.716000 0.656372 0.000000 0.754437
0.717000 0.657126 0.000000 0.753780
0.718000 0.657880 0.000000 0.753123
0.719000 0.658633 0.000000 0.752465
0.720000 0.659385 0.000000 0.751806
0.721000 0.660136 0.000000 0.751146
0.722000 0.660887 0.000000 0.750485
0.723000 0.661637 0.000000 0.749824
0.724000 0.662387 0.000000 0.749162
0.725000 0.663135 0.000000 0.748499
0.726000 0.663884 0.000000 0.747836
0.727000 0.664631 0.000000 0.747172
0.728000 0.665378 0.000000 0.746507
0.729000 0.666124 0.000000 0.745841
0.730000 0.666870 0.000000 0.745174
0.731000 0.667614 0.000000 0.744507
0.732000 0.668359 0.000000 0.743839
0.733000 0.669102 0.000000 0.743170
0.734000 0.669845 0.000000 0.742501
0.735000 0.670587 0.000000 0.741831
0.736000 0.671329 0.000000 0.741160
0.737000 0.672069 0.000000 0.740488
0.738000 0.672810 0.000000 0.739816
0.739000 0.673549 0.000000 0.739142
0.740000 0.674288 0.000000 0.738469
0.741000 0.675026 0.000000 0.737794
0.742000 0.675763 0.000000 0.737119
0.743000 0.676500 0.000000 0.736442
0.744000 0.677236 0.000000 0.735766
0.745000 0.677972 0.000000 0.735088
0.746000 0.678707 0.000000 0.734410
0.747000 0.679441 0.000000 0.733730
0.748000 0.680174 0.000000 0.733051
0.749000 0.680907 0.000000 0.732370
0.750000 0.681639 0.000000 0.731689
0.751000 0.682370 0.000000 0.731007
0.752000 0.683101 0.000000 0.730324
0.753000 0.683831 0.000000 0.729641
0.754000 0.684560 0.000000 0.728956
0.755000 0.685289 0.000000 0.728272
0.756000 0.686017 0.000000 0.727586
0.757000 0.686744 0.000000 0.726900
0.758000 0.687470 0.000000 0.726212
0.759000 0.688196 0.000000 0.725525
0.760000 0.688921 0.000000 0.724836
0.761000 0.689646 0.000000 0.724147
0.762000 0.690370 0.000000 0.723457
0.763000 0.691093 0.000000 0.722766
0.764000 0.691815 0.000000 0.722075
0.765000 0.692537 0.000000 0.721382
0.766000 0.693258 0.000000 0.720689
0.767000 0.693978 0.000000 0.719996
0.768000 0.694698 0.000000 0.719302
0.769000 0.695417 0.000000 0.718606
0.770000 0.696135 0.000000 0.717911
0.771000 0.696853 0.000000 0.717214
0.772000 0.697570 0.000000 0.716517
0.773000 0.698286 0.000000 0.715819
0.774000 0.699001 0.000000 0.715120
0.775000 0.699716 0.000000 0.714421
0.776000 0.700430 0.000000 0.713721
0.777000 0.701144 0.000000 0.713020
0.778000 0.701856 0.000000 0.712319
0.779000 0.702568 0.000000 0.711616
0.780000 0.703279 0.000000 0.710914
0.781000 0.703990 0.000000 0.710210
0.782000 0.704700 0.000000 0.709506
0.783000 0.705409 0.000000 0.708801
0.784000 0.706117 0.000000 0.708095
0.785000 0.706825 0.000000 0.707388
0.786000 0.707532 0.000000 0.706681
0.787000 0.708239 0.000000 0.705973
0.788000 0.708944 0.000000 0.705265
0.789000 0.709649 0.000000 0.704555
0.790000 0.710353 0.000000 0.703845
0.791000 0.711057 0.000000 0.703135
0.792000 0.711760 0.000000 0.702423
0.793000 0.712462 0.000000 0.701711
0.794000 0.713163 0.000000 0.700998
0.795000 0.713864 0.000000 0.700285
0.796000 0.714564 0.000000 0.699571
0.797000 0.715263 0.000000 0.698856
0.798000 0.715961 0.000000 0.698140
0.799000 0.716659 0.000000 0.697424
0.800000 0.717356 0.000000 0.696707
0.801000 0.718052 0.000000 0.695989
0.802000 0.718748 0.000000 0.695271
0.803000 0.719443 0.000000 0.694552
0.804000 0.720137 0.000000 0.693832
0.805000 0.720831 0.000000 0.693111
0.806000 0.721523 0.000000 0.692390
0.807000 0.722215 0.000000 0.691668
0.808000 0.722907 0.000000 0.690946
0.809000 0.723597 0.000000 0.690222
0.810000 0.724287 0.000000 0.689498
0.811000 0.724976 0.000000 0.688774
0.812000 0.725665 0.000000 0.688048
0.813000 0.726352 0.000000 0.687322
0.814000 0.727039 0.000000 0.686596
0.815000 0.727726 0.000000 0.685868
0.816000 0.728411 0.000000 0.685140
0.817000 0.729096 0.000000 0.684412
0.818000 0.729780 0.000000 0.683682
0.819000 0.730463 0.000000 0.682952
0.820000 0.731146 0.000000 0.682221
0.821000 0.731828 0.000000 0.681490
0.822000 0.732509 0.000000 0.680758
0.823000 0.733189 0.000000 0.680025
0.824000 0.733869 0.000000 0.679291
0.825000 0.734548 0.000000 0.678557
0.826000 0.735226 0.000000 0.677822
0.827000 0.735903 0.000000 0.677087
0.828000 0.736580 0.000000 0.676350
0.829000 0.737256 0.000000 0.675613
0.830000 0.737931 0.000000 0.674876
0.831000 0.738606 0.000000 0.674137
0.832000 0.739280 0.000000 0.673399
0.833000 0.739953 0.000000 0.672659
0.834000 0.740625 0.000000 0.671919
0.835000 0.741297 0.000000 0.671178
0.836000 0.741967 0.000000 0.670436
0.837000 0.742637 0.000000 0.669694
0.838000 0.743307 0.000000 0.668951
0.839000 0.743975 0.000000 0.668207
0.840000 0.744643 0.000000 0.667463
0.841000 0.745310 0.000000 0.666718
0.842000 0.745977 0.000000 0.665972
0.843000 0.746642 0.000000 0.665226
0.844000 0.747307 0.000000 0.664479
0.845000 0.747971 0.000000 0.663731
0.846000 0.748634 0.000000 0.662983
0.847000 0.749297 0.000000 0.662234
0.848000 0.749959 0.000000 0.661484
0.849000 0.750620 0.000000 0.660734
0.850000 0.751280 0.000000 0.659983
0.851000 0.751940 0.000000 0.659232
0.852000 0.752599 0.000000 0.658479
0.853000 0.753257 0.000000 0.657726
0.854000 0.753914 0.000000 0.656973
0.855000 0.754571 0.000000 0.656219
0.856000 0.755227 0.000000 0.655464
0.857000 0.755882 0.000000 0.654708
0.858000 0.756536 0.000000 0.653952
0.859000 0.757190 0.000000 0.653195
0.860000 0.757843 0.000000 0.652437
0.861000 0.758495 0.000000 0.651679
0.862000 0.759146 0.000000 0.650920
0.863000 0.759796 0.000000 0.650161
0.864000 0.760446 0.000000 0.649401
0.865000 0.761095 0.000000 0.648640
0.866000 0.761744 0.000000 0.647879
0.867000 0.762391 0.000000 0.647117
0.868000 0.763038 0.000000 0.646354
0.869000 0.763684 0.000000 0.645591
0.870000 0.764329 0.000000 0.644827
0.871000 0.764973 0.000000 0.644062
0.872000 0.765617 0.000000 0.643297
0.873000 0.766260 0.000000 0.642531
0.874000 0.766902 0.000000 0.641764
0.875000 0.767544 0.000000 0.640997
0.876000 0.768184 0.000000 0.640229
0.877000 0.768824 0.000000 0.639460
0.878000 0.769463 0.000000 0.638691
0.879000 0.770101 0.000000 0.637922
0.880000 0.770739 0.000000 0.637151
0.881000 0.771376 0.000000 0.636380
0.882000 0.772012 0.000000 0.635608
0.883000 0.772647 0.000000 0.634836
0.884000 0.773281 0.000000 0.634063
0.885000 0.773915 0.000000 0.633290
0.886000 0.774548 0.000000 0.632515
0.887000 0.775180 0.000000 0.631740
0.888000 0.775811 0.000000 0.630965
0.889000 0.776442 0.000000 0.630189
0.890000 0.777072 0.000000 0.629412
0.891000 0.777701 0.000000 0.628635
0.892000 0.778329 0.000000 0.627857
0.893000 0.778956 0.000000 0.627078
0.894000 0.779583 0.000000 0.626299
0.895000 0.780209 0.000000 0.625519
0.896000 0.780834 0.000000 0.624738
0.897000 0.781459 0.000000 0.623957
0.898000 0.782082 0.000000 0.623175
0.899000 0.782705 0.000000 0.622393
0.900000 0.783327 0.000000 0.621610
0.901000 0.783948 0.000000 0.620826
0.902000 0.784569 0.000000 0.620042
0.903000 0.785188 0.000000 0.619257
0.904000 0.785807 0.000000 0.618472
0.905000 0.786425 0.000000 0.617686
0.906000 0.787042 0.000000 0.616899
0.907000 0.787659 0.000000 0.616111
0.908000 0.788275 0.000000 0.615324
0.909000 0.788890 0.000000 0.614535
0.910000 0.789504 0.000000 0.613746
0.911000 0.790117 0.000000 0.612956
0.912000 0.790730 0.000000 0.612166
0.913000 0.791341 0.000000 0.611374
0.914000 0.791952 0.000000 0.610583
0.915000 0.792563 0.000000 0.609791
0.916000 0.793172 0.000000 0.608998
0.917000 0.793781 0.000000 0.608204
0.918000 0.794388 0.000000 0.607410
0.919000 0.794995 0.000000 0.606615
0.920000 0.795602 0.000000 0.605820
0.921000 0.796207 0.000000 0.605024
0.922000 0.796812 0.000000 0.604228
0.923000 0.797415 0.000000 0.603431
0.924000 0.798019 0.000000 0.602633
0.925000 0.798621 0.000000 0.601835
0.926000 0.799222 0.000000 0.601036
0.927000 0.799823 0.000000 0.600236
0.928000 0.800423 0.000000 0.599436
0.929000 0.801022 0.000000 0.598635
0.930000 0.801620 0.000000 0.597834
0.931000 0.802217 0.000000 0.597032
0.932000 0.802814 0.000000 0.596230
0.933000 0.803410 0.000000 0.595426
0.934000 0.804005 0.000000 0.594623
0.935000 0.804599 0.000000 0.593818
0.936000 0.805192 0.000000 0.593014
0.937000 0.805785 0.000000 0.592208
0.938000 0.806377 0.000000 0.591402
0.939000 0.806968 0.000000 0.590595
0.940000 0.807558 0.000000 0.589788
0.941000 0.808147 0.000000 0.588980
0.942000 0.808736 0.000000 0.588172
0.943000 0.809324 0.000000 0.587363
0.944000 0.809911 0.000000 0.586553
0.945000 0.810497 0.000000 0.585743
0.946000 0.811082 0.000000 0.584932
0.947000 0.811667 0.000000 0.584121
0.948000 0.812251 0.000000 0.583309
0.949000 0.812833 0.000000 0.582496
0.950000 0.813416 0.000000 0.581683
0.951000 0.813997 0.000000 0.580869
0.952000 0.814577 0.000000 0.580055
0.953000 0.815157 0.000000 0.579240
0.954000 0.815736 0.000000 0.578425
0.955000 0.816314 0.000000 0.577609
0.956000 0.816891 0.000000 0.576792
0.957000 0.817467 0.000000 0.575975
0.958000 0.818043 0.000000 0.575157
0.959000 0.818618 0.000000 0.574339
0.960000 0.819192 0.000000 0.573520
0.961000 0.819765 0.000000 0.572701
0.962000 0.820337 0.000000 0.571880
0.963000 0.820908 0.000000 0.571060
0.964000 0.821479 0.000000 0.570239
0.965000 0.822049 0.000000 0.569417
0.966000 0.822618 0.000000 0.568595
0.967000 0.823186 0.000000 0.567772
0.968000 0.823753 0.000000 0.566948
0.969000 0.824320 0.000000 0.566124
0.970000 0.824886 0.000000 0.565300
0.971000 0.825451 0.000000 0.564474
0.972000 0.826015 0.000000 0.563649
0.973000 0.826578 0.000000 0.562822
0.974000 0.827140 0.000000 0.561995
0.975000 0.827702 0.000000 0.561168
0.976000 0.828263 0.000000 0.560340
0.977000 0.828823 0.000000 0.559512
0.978000 0.829382 0.000000 0.558682
0.979000 0.829940 0.000000 0.557853
0.980000 0.830497 0.000000 0.557023
0.981000 0.831054 0.000000 0.556192
0.982000 0.831610 0.000000 0.555360
0.983000 0.832165 0.000000 0.554529
0.984000 0.832719 0.000000 0.553696
0.985000 0.833272 0.000000 0.552863
0.986000 0.833825 0.000000 0.552030
0.987000 0.834376 0.000000 0.551195
0.988000 0.834927 0.000000 0.550361
0.989000 0.835477 0.000000 0.549526
0.990000 0.836026 0.000000 0.548690
0.991000 0.836574 0.000000 0.547854
0.992000 0.837122 0.000000 0.547017
0.993000 0.837668 0.000000 0.546179
0.994000 0.838214 0.000000 0.545341
0.995000 0.838759 0.000000 0.544503
0.996000 0.839303 0.000000 0.543664
0.997000 0.839846 0.000000 0.542824
0.998000 0.840389 0.000000 0.541984
0.999000 0.840930 0.000000 0.541144

